A Hybrid High-Order method for incompressible flows of non-Newtonian fluids with power-like convective behaviour

In this work, we design and analyze a Hybrid High-Order (HHO) discretization method for incompressible flows of non-Newtonian fluids with power-like convective behaviour. We work under general assumptions on the viscosity and convection laws, that are associated with possibly different Sobolev exponents r > 1 and s > 1. After providing a novel weak formulation of the continuous problem, we study its well-posedness highlighting how a subtle interplay between the exponents r and s determines the existence and uniqueness of a solution. We next design an HHO scheme based on this weak formulation and perform a comprehensive stability and convergence analysis, including convergence for general data and error estimates for shear-thinning fluids and small data. The HHO scheme is validated on a complete panel of model problems.

==> results/lid_driven_cavity/squaremesh/erturk-corke-gokcol-u1.txt <==
y		Re1000		Re5000		Re10000		Re20000
1.000		1.0000  	1.0000		1.0000		1.0000
0.990		0.8486		0.6866		0.5891		0.5048
0.980		0.7065		0.5159		0.4837		0.4889
0.970		0.5917		0.4749		0.4891		0.4985
0.960		0.5102		0.4739		0.4917		0.4906
0.950		0.4582		0.4738		0.4843		0.4754
0.940		0.4276		0.4683		0.4711		0.4592
0.930		0.4101		0.4582		0.4556		0.4436
0.920		0.3993		0.4452		0.4398		0.4287
0.910		0.3913		0.4307		0.4243		0.4142
0.900		0.3838		0.4155		0.4095		0.4001
0.500		-0.0620		-0.0319		-0.0268		-0.0234
0.200		-0.3756		-0.3100		-0.2998		-0.2899
0.180		-0.3869		-0.3285		-0.3179		-0.3074	
0.160		-0.3854		-0.3467		-0.3361		-0.3248
0.140		-0.3690		-0.3652		-0.3543		-0.3422
0.120		-0.3381		-0.3876		-0.3721		-0.3595
0.100		-0.2960		-0.4168		-0.3899		-0.3769
0.080		-0.2472		-0.4419		-0.4142		-0.3936
0.060		-0.1951		-0.4272		-0.4469		-0.4143
0.040		-0.1392		-0.3480		-0.4259		-0.4475
0.020		-0.0757		-0.2223		-0.2907		0.3523
0.000		0.0000		0.0000		0.0000		0.0000


==> results/lid_driven_cavity/squaremesh/erturk-corke-gokcol-u2.txt <==
x		Re1000		Re5000		Re10000		Re20000
1.000		0.0000		0.0000		0.0000		0.0000
0.985		-0.0973		-0.2441		-0.3419		-0.4457
0.970		-0.2173		-0.5019		-0.5712		-0.5321
0.955		-0.3400		-0.5700		-0.5124		-0.4605
0.940		-0.4417		-0.5139		-0.4592		-0.4459	
0.925		-0.5052		-0.4595		-0.4411		-0.4300
0.910		-0.5263		-0.4318		-0.4256		-0.4122
0.895		-0.5132		-0.4147		-0.4078		-0.3946
0.880		-0.4803		-0.3982		-0.3895		-0.3774
0.865		-0.4407		-0.3806		-0.3715		-0.3603
0.850		-0.4028		-0.3624		-0.3538		-0.3434
0.500		0.0258		0.0117		0.0088		0.0065
0.150		0.3756		0.3699		0.3562		0.3423
0.135		0.3705		0.3878		0.3722		0.3579
0.120		0.3605		0.4070		0.3885		0.3736
0.105		0.3460		0.4260		0.4056		0.3897
0.090		0.3273		0.4403		0.4247		0.4060
0.075		0.3041		0.4426		0.4449		0.4232
0.060		0.2746		0.4258		0.4566		0.4438
0.045		0.2349		0.3868		0.4409		0.4601
0.030		0.1792		0.3263		0.3844		0.4332
0.015		0.1019		0.2160		0.2756		0.3290
0.000		0.0000		0.0000		0.0000		0.0000


==> results/lid_driven_cavity/squaremesh/ghia-ghia-shin-u1.txt <==
y		Re1000		Re5000		Re10000
1.0000		1.0000  	1.0000		1.0000		
0.9766		0.65928		0.48223		0.47221
0.9688		0.57492		0.46120		0.47783
0.9609		0.51117		0.45992		0.48070
0.9531		0.46604		0.46036		0.47804
0.8516		0.33304		0.33556		0.34635
0.7344		0.18719		0.20087		0.20673
0.6172		0.05702		0.08183		0.08344
0.5000		-0.06080	-0.03039	-0.03111
0.4531		-0.10648	-0.07404	-0.07540
0.2813		-0.27805	-0.22855	-0.23186
0.1719		-0.38289	-0.33050	-0.32709
0.1016		-0.29730	-0.40435	-0.38000
0.0703		-0.22220	-0.43643	-0.41657
0.0625		-0.20196	-0.42901	-0.42537
0.0547		-0.18109	-0.41165	-0.42735	
0.0000		0.0000		0.0000		0.0000


==> results/lid_driven_cavity/squaremesh/ghia-ghia-shin-u2.txt <==
x		Re1000		Re5000		Re10000
1.0000		0.00000		0.00000		0.00000		
0.9688		-0.21388	-0.49774	-0.54302
0.9608		-0.27669	-0.55069	-0.52987
0.9531		-0.33714	-0.55408	-0.49099
0.9453		-0.39188	-0.52876	-0.45863
0.9063		-0.51550	-0.41442	-0.41496
0.8594		-0.42665	-0.36214	-0.36737
0.8047		-0.31966	-0.30018	-0.30719
0.5000		0.02526		0.00945		0.00831
0.2344		0.32235		0.27280		0.27224
0.2266		0.33075		0.28066		0.28003
0.1563		0.37095		0.35368		0.35070
0.0938		0.32627		0.42951		0.41487
0.0781		0.30353		0.43648		0.43124
0.0703		0.29012		0.43329		0.43733
0.0625		0.27485		0.42447		0.43983
0.0000		0.00000		0.00000		0.00000


==> results/lid_driven_cavity/squaremesh/re1000_r150_s200_k3_32_u1.txt <==
a	Points:1
1E-06	0
-0.00080699	0.001
-0.001615	0.002
-0.002423	0.003
-0.003231	0.004
-0.0040389	0.005
-0.0048469	0.006
-0.0056549	0.007
-0.0064768	0.008
-0.0073585	0.009
-0.0082402	0.01
-0.009122	0.011
-0.010004	0.012
-0.010885	0.013
-0.011767	0.014
-0.012649	0.015
-0.01356	0.016
-0.014522	0.017
-0.015483	0.018
-0.016444	0.019
-0.017405	0.02
-0.018366	0.021
-0.019327	0.022
-0.020288	0.023
-0.021296	0.024
-0.02234	0.025
-0.023384	0.026
-0.024429	0.027
-0.025473	0.028
-0.026517	0.029
-0.027562	0.03
-0.028606	0.031
-0.029712	0.032
-0.030841	0.033
-0.03197	0.034
-0.033099	0.035
-0.034229	0.036
-0.035358	0.037
-0.036487	0.038
-0.037616	0.039
-0.038825	0.04
-0.040039	0.041
-0.041254	0.042
-0.042468	0.043
-0.043683	0.044
-0.044897	0.045
-0.046111	0.046
-0.047336	0.047
-0.048636	0.048
-0.049935	0.049
-0.051235	0.05
-0.052534	0.051
-0.053833	0.052
-0.055133	0.053
-0.056432	0.054
-0.057758	0.055
-0.059141	0.056
-0.060524	0.057
-0.061908	0.058
-0.063291	0.059
-0.064675	0.06
-0.066058	0.061
-0.067441	0.062
-0.068864	0.063
-0.070328	0.064
-0.071792	0.065
-0.073257	0.066
-0.074721	0.067
-0.076185	0.068
-0.077649	0.069
-0.079113	0.07
-0.08063	0.071
-0.082172	0.072
-0.083713	0.073
-0.085254	0.074
-0.086796	0.075
-0.088337	0.076
-0.089878	0.077
-0.091419	0.078
-0.093024	0.079
-0.094638	0.08
-0.096253	0.081
-0.097867	0.082
-0.099481	0.083
-0.10109	0.084
-0.10271	0.085
-0.10433	0.086
-0.10601	0.087
-0.10769	0.088
-0.10937	0.089
-0.11106	0.09
-0.11274	0.091
-0.11442	0.092
-0.1161	0.093
-0.1178	0.094
-0.11954	0.095
-0.12129	0.096
-0.12303	0.097
-0.12477	0.098
-0.12652	0.099
-0.12826	0.1
-0.13	0.101
-0.13177	0.102
-0.13357	0.103
-0.13537	0.104
-0.13717	0.105
-0.13897	0.106
-0.14077	0.107
-0.14256	0.108
-0.14436	0.109
-0.14619	0.11
-0.14804	0.111
-0.14988	0.112
-0.15173	0.113
-0.15358	0.114
-0.15542	0.115
-0.15727	0.116
-0.15912	0.117
-0.161	0.118
-0.16289	0.119
-0.16477	0.12
-0.16666	0.121
-0.16855	0.122
-0.17044	0.123
-0.17232	0.124
-0.17421	0.125
-0.17613	0.126
-0.17805	0.127
-0.17997	0.128
-0.1819	0.129
-0.18382	0.13
-0.18574	0.131
-0.18766	0.132
-0.18958	0.133
-0.19153	0.134
-0.19347	0.135
-0.19542	0.136
-0.19736	0.137
-0.19931	0.138
-0.20125	0.139
-0.2032	0.14
-0.20515	0.141
-0.20711	0.142
-0.20908	0.143
-0.21104	0.144
-0.213	0.145
-0.21496	0.146
-0.21692	0.147
-0.21888	0.148
-0.22085	0.149
-0.22282	0.15
-0.22479	0.151
-0.22676	0.152
-0.22873	0.153
-0.2307	0.154
-0.23267	0.155
-0.23464	0.156
-0.23661	0.157
-0.23858	0.158
-0.24055	0.159
-0.24252	0.16
-0.24449	0.161
-0.24646	0.162
-0.24843	0.163
-0.2504	0.164
-0.25236	0.165
-0.25432	0.166
-0.25627	0.167
-0.25823	0.168
-0.26019	0.169
-0.26215	0.17
-0.26411	0.171
-0.26607	0.172
-0.26801	0.173
-0.26995	0.174
-0.27189	0.175
-0.27383	0.176
-0.27576	0.177
-0.2777	0.178
-0.27964	0.179
-0.28157	0.18
-0.28348	0.181
-0.28539	0.182
-0.2873	0.183
-0.28922	0.184
-0.29113	0.185
-0.29304	0.186
-0.29495	0.187
-0.29684	0.188
-0.29871	0.189
-0.30058	0.19
-0.30245	0.191
-0.30432	0.192
-0.30619	0.193
-0.30806	0.194
-0.30993	0.195
-0.31176	0.196
-0.31358	0.197
-0.3154	0.198
-0.31722	0.199
-0.31904	0.2
-0.32086	0.201
-0.32268	0.202
-0.3245	0.203
-0.32627	0.204
-0.32803	0.205
-0.32978	0.206
-0.33154	0.207
-0.3333	0.208
-0.33506	0.209
-0.33681	0.21
-0.33857	0.211
-0.34025	0.212
-0.34193	0.213
-0.34362	0.214
-0.3453	0.215
-0.34699	0.216
-0.34867	0.217
-0.35035	0.218
-0.35202	0.219
-0.35362	0.22
-0.35521	0.221
-0.35681	0.222
-0.35841	0.223
-0.36001	0.224
-0.3616	0.225
-0.3632	0.226
-0.36476	0.227
-0.36625	0.228
-0.36775	0.229
-0.36925	0.23
-0.37075	0.231
-0.37225	0.232
-0.37374	0.233
-0.37524	0.234
-0.37667	0.235
-0.37806	0.236
-0.37944	0.237
-0.38083	0.238
-0.38221	0.239
-0.3836	0.24
-0.38498	0.241
-0.38637	0.242
-0.38765	0.243
-0.38891	0.244
-0.39016	0.245
-0.39142	0.246
-0.39268	0.247
-0.39394	0.248
-0.3952	0.249
-0.39645	0.25
-0.39757	0.251
-0.39869	0.252
-0.3998	0.253
-0.40092	0.254
-0.40204	0.255
-0.40315	0.256
-0.40427	0.257
-0.40536	0.258
-0.40631	0.259
-0.40727	0.26
-0.40823	0.261
-0.40919	0.262
-0.41015	0.263
-0.41111	0.264
-0.41207	0.265
-0.41296	0.266
-0.41375	0.267
-0.41454	0.268
-0.41532	0.269
-0.41611	0.27
-0.4169	0.271
-0.41768	0.272
-0.41847	0.273
-0.41915	0.274
-0.41975	0.275
-0.42035	0.276
-0.42095	0.277
-0.42154	0.278
-0.42214	0.279
-0.42274	0.28
-0.42334	0.281
-0.42378	0.282
-0.42418	0.283
-0.42457	0.284
-0.42497	0.285
-0.42536	0.286
-0.42576	0.287
-0.42615	0.288
-0.42654	0.289
-0.42673	0.29
-0.42691	0.291
-0.42708	0.292
-0.42725	0.293
-0.42743	0.294
-0.4276	0.295
-0.42778	0.296
-0.42792	0.297
-0.42786	0.298
-0.4278	0.299
-0.42774	0.3
-0.42768	0.301
-0.42762	0.302
-0.42756	0.303
-0.4275	0.304
-0.42736	0.305
-0.42705	0.306
-0.42674	0.307
-0.42643	0.308
-0.42613	0.309
-0.42582	0.31
-0.42551	0.311
-0.4252	0.312
-0.42477	0.313
-0.4242	0.314
-0.42364	0.315
-0.42308	0.316
-0.42252	0.317
-0.42195	0.318
-0.42139	0.319
-0.42083	0.32
-0.42009	0.321
-0.41928	0.322
-0.41846	0.323
-0.41765	0.324
-0.41683	0.325
-0.41602	0.326
-0.41521	0.327
-0.41439	0.328
-0.41337	0.329
-0.41233	0.33
-0.41128	0.331
-0.41024	0.332
-0.40919	0.333
-0.40815	0.334
-0.4071	0.335
-0.40604	0.336
-0.4048	0.337
-0.40356	0.338
-0.40232	0.339
-0.40108	0.34
-0.39984	0.341
-0.3986	0.342
-0.39735	0.343
-0.39608	0.344
-0.39468	0.345
-0.39329	0.346
-0.3919	0.347
-0.39051	0.348
-0.38912	0.349
-0.38772	0.35
-0.38633	0.351
-0.38489	0.352
-0.38339	0.353
-0.3819	0.354
-0.3804	0.355
-0.3789	0.356
-0.3774	0.357
-0.3759	0.358
-0.37441	0.359
-0.37286	0.36
-0.3713	0.361
-0.36973	0.362
-0.36816	0.363
-0.3666	0.364
-0.36503	0.365
-0.36346	0.366
-0.3619	0.367
-0.3603	0.368
-0.35869	0.369
-0.35709	0.37
-0.35548	0.371
-0.35388	0.372
-0.35227	0.373
-0.35067	0.374
-0.34906	0.375
-0.34744	0.376
-0.34582	0.377
-0.3442	0.378
-0.34258	0.379
-0.34096	0.38
-0.33934	0.381
-0.33772	0.382
-0.3361	0.383
-0.33448	0.384
-0.33287	0.385
-0.33125	0.386
-0.32963	0.387
-0.32801	0.388
-0.3264	0.389
-0.32478	0.39
-0.32317	0.391
-0.32156	0.392
-0.31996	0.393
-0.31835	0.394
-0.31675	0.395
-0.31515	0.396
-0.31354	0.397
-0.31194	0.398
-0.31035	0.399
-0.30877	0.4
-0.30718	0.401
-0.3056	0.402
-0.30402	0.403
-0.30244	0.404
-0.30086	0.405
-0.29927	0.406
-0.29771	0.407
-0.29616	0.408
-0.2946	0.409
-0.29305	0.41
-0.29149	0.411
-0.28993	0.412
-0.28838	0.413
-0.28682	0.414
-0.28529	0.415
-0.28377	0.416
-0.28224	0.417
-0.28071	0.418
-0.27918	0.419
-0.27766	0.42
-0.27613	0.421
-0.27461	0.422
-0.27311	0.423
-0.27161	0.424
-0.27011	0.425
-0.26861	0.426
-0.26711	0.427
-0.26561	0.428
-0.26411	0.429
-0.26262	0.43
-0.26115	0.431
-0.25967	0.432
-0.2582	0.433
-0.25673	0.434
-0.25525	0.435
-0.25378	0.436
-0.25231	0.437
-0.25084	0.438
-0.24939	0.439
-0.24795	0.44
-0.2465	0.441
-0.24505	0.442
-0.2436	0.443
-0.24215	0.444
-0.2407	0.445
-0.23926	0.446
-0.23783	0.447
-0.2364	0.448
-0.23498	0.449
-0.23355	0.45
-0.23212	0.451
-0.23069	0.452
-0.22926	0.453
-0.22785	0.454
-0.22643	0.455
-0.22502	0.456
-0.22361	0.457
-0.2222	0.458
-0.22078	0.459
-0.21937	0.46
-0.21796	0.461
-0.21656	0.462
-0.21516	0.463
-0.21376	0.464
-0.21236	0.465
-0.21097	0.466
-0.20957	0.467
-0.20817	0.468
-0.20677	0.469
-0.20538	0.47
-0.20399	0.471
-0.2026	0.472
-0.20121	0.473
-0.19982	0.474
-0.19843	0.475
-0.19704	0.476
-0.19566	0.477
-0.19428	0.478
-0.19289	0.479
-0.19151	0.48
-0.19013	0.481
-0.18874	0.482
-0.18736	0.483
-0.18598	0.484
-0.1846	0.485
-0.18322	0.486
-0.18184	0.487
-0.18046	0.488
-0.17908	0.489
-0.1777	0.49
-0.17632	0.491
-0.17494	0.492
-0.17356	0.493
-0.17218	0.494
-0.17081	0.495
-0.16943	0.496
-0.16805	0.497
-0.16667	0.498
-0.16529	0.499
-0.16391	0.5
-0.16253	0.501
-0.16115	0.502
-0.15978	0.503
-0.1584	0.504
-0.15702	0.505
-0.15564	0.506
-0.15426	0.507
-0.15288	0.508
-0.1515	0.509
-0.15011	0.51
-0.14873	0.511
-0.14735	0.512
-0.14597	0.513
-0.14458	0.514
-0.1432	0.515
-0.14182	0.516
-0.14043	0.517
-0.13905	0.518
-0.13766	0.519
-0.13628	0.52
-0.13489	0.521
-0.1335	0.522
-0.13212	0.523
-0.13073	0.524
-0.12934	0.525
-0.12795	0.526
-0.12655	0.527
-0.12516	0.528
-0.12377	0.529
-0.12238	0.53
-0.12099	0.531
-0.11959	0.532
-0.11819	0.533
-0.1168	0.534
-0.1154	0.535
-0.114	0.536
-0.11261	0.537
-0.11121	0.538
-0.10981	0.539
-0.10841	0.54
-0.107	0.541
-0.1056	0.542
-0.1042	0.543
-0.10279	0.544
-0.10139	0.545
-0.099987	0.546
-0.098583	0.547
-0.097172	0.548
-0.095762	0.549
-0.094351	0.55
-0.092941	0.551
-0.09153	0.552
-0.09012	0.553
-0.088709	0.554
-0.087297	0.555
-0.085879	0.556
-0.084461	0.557
-0.083043	0.558
-0.081625	0.559
-0.080207	0.56
-0.078789	0.561
-0.077371	0.562
-0.075949	0.563
-0.074524	0.564
-0.073098	0.565
-0.071672	0.566
-0.070247	0.567
-0.068821	0.568
-0.067395	0.569
-0.06597	0.57
-0.064539	0.571
-0.063106	0.572
-0.061672	0.573
-0.060239	0.574
-0.058806	0.575
-0.057373	0.576
-0.055939	0.577
-0.054506	0.578
-0.053066	0.579
-0.051624	0.58
-0.050183	0.581
-0.048741	0.582
-0.047299	0.583
-0.045858	0.584
-0.044416	0.585
-0.042974	0.586
-0.041524	0.587
-0.040074	0.588
-0.038624	0.589
-0.037174	0.59
-0.035724	0.591
-0.034274	0.592
-0.032824	0.593
-0.031371	0.594
-0.029912	0.595
-0.028453	0.596
-0.026994	0.597
-0.025535	0.598
-0.024076	0.599
-0.022617	0.6
-0.021158	0.601
-0.019695	0.602
-0.018227	0.603
-0.016759	0.604
-0.01529	0.605
-0.013822	0.606
-0.012354	0.607
-0.010886	0.608
-0.0094175	0.609
-0.0079433	0.61
-0.0064654	0.611
-0.0049875	0.612
-0.0035096	0.613
-0.0020316	0.614
-0.00055365	0.615
0.00092425	0.616
0.0024022	0.617
0.0038886	0.618
0.0053772	0.619
0.0068656	0.62
0.0083541	0.621
0.0098425	0.622
0.011331	0.623
0.01282	0.624
0.014308	0.625
0.015807	0.626
0.017307	0.627
0.018806	0.628
0.020305	0.629
0.021805	0.63
0.023304	0.631
0.024804	0.632
0.026305	0.633
0.027816	0.634
0.029327	0.635
0.030838	0.636
0.032349	0.637
0.03386	0.638
0.035371	0.639
0.036882	0.64
0.038397	0.641
0.039921	0.642
0.041444	0.643
0.042968	0.644
0.044491	0.645
0.046015	0.646
0.047538	0.647
0.049062	0.648
0.050593	0.649
0.05213	0.65
0.053667	0.651
0.055204	0.652
0.056741	0.653
0.058278	0.654
0.059816	0.655
0.061353	0.656
0.0629	0.657
0.064451	0.658
0.066003	0.659
0.067554	0.66
0.069106	0.661
0.070657	0.662
0.072208	0.663
0.07376	0.664
0.075326	0.665
0.076892	0.666
0.078459	0.667
0.080026	0.668
0.081593	0.669
0.083159	0.67
0.084726	0.671
0.086295	0.672
0.087878	0.673
0.089461	0.674
0.091045	0.675
0.092628	0.676
0.094211	0.677
0.095794	0.678
0.097378	0.679
0.098967	0.68
0.10057	0.681
0.10217	0.682
0.10377	0.683
0.10537	0.684
0.10697	0.685
0.10857	0.686
0.11017	0.687
0.11179	0.688
0.11341	0.689
0.11503	0.69
0.11665	0.691
0.11827	0.692
0.11989	0.693
0.12151	0.694
0.12313	0.695
0.12476	0.696
0.1264	0.697
0.12804	0.698
0.12968	0.699
0.13132	0.7
0.13296	0.701
0.1346	0.702
0.13624	0.703
0.1379	0.704
0.13956	0.705
0.14122	0.706
0.14288	0.707
0.14454	0.708
0.1462	0.709
0.14786	0.71
0.14953	0.711
0.15121	0.712
0.15289	0.713
0.15458	0.714
0.15626	0.715
0.15795	0.716
0.15963	0.717
0.16131	0.718
0.163	0.719
0.16471	0.72
0.16641	0.721
0.16812	0.722
0.16983	0.723
0.17153	0.724
0.17324	0.725
0.17495	0.726
0.17666	0.727
0.17839	0.728
0.18012	0.729
0.18185	0.73
0.18358	0.731
0.18531	0.732
0.18704	0.733
0.18876	0.734
0.19051	0.735
0.19226	0.736
0.19401	0.737
0.19576	0.738
0.19752	0.739
0.19927	0.74
0.20102	0.741
0.20277	0.742
0.20454	0.743
0.20632	0.744
0.20809	0.745
0.20987	0.746
0.21164	0.747
0.21341	0.748
0.21519	0.749
0.21696	0.75
0.21876	0.751
0.22055	0.752
0.22235	0.753
0.22414	0.754
0.22594	0.755
0.22773	0.756
0.22953	0.757
0.23132	0.758
0.23314	0.759
0.23495	0.76
0.23676	0.761
0.23857	0.762
0.24038	0.763
0.2422	0.764
0.24401	0.765
0.24582	0.766
0.24765	0.767
0.24948	0.768
0.2513	0.769
0.25313	0.77
0.25495	0.771
0.25678	0.772
0.2586	0.773
0.26043	0.774
0.26227	0.775
0.2641	0.776
0.26594	0.777
0.26777	0.778
0.26961	0.779
0.27144	0.78
0.27328	0.781
0.27511	0.782
0.27695	0.783
0.27878	0.784
0.28062	0.785
0.28246	0.786
0.28429	0.787
0.28613	0.788
0.28797	0.789
0.2898	0.79
0.29163	0.791
0.29346	0.792
0.29529	0.793
0.29712	0.794
0.29895	0.795
0.30078	0.796
0.3026	0.797
0.30442	0.798
0.30623	0.799
0.30805	0.8
0.30986	0.801
0.31168	0.802
0.31349	0.803
0.31531	0.804
0.31712	0.805
0.31891	0.806
0.32069	0.807
0.32248	0.808
0.32427	0.809
0.32606	0.81
0.32785	0.811
0.32964	0.812
0.33141	0.813
0.33317	0.814
0.33492	0.815
0.33668	0.816
0.33843	0.817
0.34018	0.818
0.34194	0.819
0.34369	0.82
0.34541	0.821
0.34712	0.822
0.34882	0.823
0.35053	0.824
0.35224	0.825
0.35395	0.826
0.35565	0.827
0.35736	0.828
0.35902	0.829
0.36067	0.83
0.36232	0.831
0.36397	0.832
0.36562	0.833
0.36727	0.834
0.36893	0.835
0.37057	0.836
0.37216	0.837
0.37375	0.838
0.37535	0.839
0.37694	0.84
0.37853	0.841
0.38012	0.842
0.38171	0.843
0.38328	0.844
0.38482	0.845
0.38635	0.846
0.38789	0.847
0.38942	0.848
0.39096	0.849
0.39249	0.85
0.39402	0.851
0.39554	0.852
0.39703	0.853
0.39853	0.854
0.40002	0.855
0.40152	0.856
0.40301	0.857
0.40451	0.858
0.406	0.859
0.4075	0.86
0.409	0.861
0.41049	0.862
0.41199	0.863
0.41349	0.864
0.41499	0.865
0.41649	0.866
0.41799	0.867
0.41955	0.868
0.42114	0.869
0.42272	0.87
0.4243	0.871
0.42588	0.872
0.42747	0.873
0.42905	0.874
0.43063	0.875
0.43241	0.876
0.43418	0.877
0.43595	0.878
0.43772	0.879
0.4395	0.88
0.44127	0.881
0.44305	0.882
0.44488	0.883
0.44696	0.884
0.44903	0.885
0.45111	0.886
0.45319	0.887
0.45526	0.888
0.45734	0.889
0.45942	0.89
0.46164	0.891
0.46412	0.892
0.46659	0.893
0.46906	0.894
0.47153	0.895
0.474	0.896
0.47647	0.897
0.47894	0.898
0.48167	0.899
0.48459	0.9
0.48751	0.901
0.49044	0.902
0.49336	0.903
0.49628	0.904
0.49921	0.905
0.50213	0.906
0.50542	0.907
0.50882	0.908
0.51223	0.909
0.51564	0.91
0.51905	0.911
0.52246	0.912
0.52586	0.913
0.52927	0.914
0.53314	0.915
0.53704	0.916
0.54094	0.917
0.54484	0.918
0.54874	0.919
0.55264	0.92
0.55654	0.921
0.5605	0.922
0.56488	0.923
0.56926	0.924
0.57364	0.925
0.57802	0.926
0.58241	0.927
0.58679	0.928
0.59117	0.929
0.59569	0.93
0.60053	0.931
0.60536	0.932
0.6102	0.933
0.61504	0.934
0.61987	0.935
0.62471	0.936
0.62954	0.937
0.63458	0.938
0.63983	0.939
0.64508	0.94
0.65032	0.941
0.65557	0.942
0.66081	0.943
0.66606	0.944
0.6713	0.945
0.67679	0.946
0.68239	0.947
0.68798	0.948
0.69358	0.949
0.69918	0.95
0.70477	0.951
0.71037	0.952
0.71597	0.953
0.72181	0.954
0.72769	0.955
0.73357	0.956
0.73945	0.957
0.74532	0.958
0.7512	0.959
0.75708	0.96
0.76297	0.961
0.76905	0.962
0.77512	0.963
0.7812	0.964
0.78727	0.965
0.79335	0.966
0.79943	0.967
0.8055	0.968
0.81161	0.969
0.81779	0.97
0.82397	0.971
0.83015	0.972
0.83632	0.973
0.8425	0.974
0.84868	0.975
0.85486	0.976
0.86104	0.977
0.86722	0.978
0.8734	0.979
0.87958	0.98
0.88576	0.981
0.89194	0.982
0.89812	0.983
0.9043	0.984
0.91041	0.985
0.91649	0.986
0.92257	0.987
0.92865	0.988
0.93472	0.989
0.9408	0.99
0.94688	0.991
0.95296	0.992
0.95887	0.993
0.96474	0.994
0.97062	0.995
0.97649	0.996
0.98237	0.997
0.98824	0.998
0.99412	0.999
0.99999	1



==> results/lid_driven_cavity/squaremesh/re1000_r150_s200_k3_32_u2.txt <==
Points:0	b
0	-1.4e-05
0.001	0.0049837
0.002	0.0099814
0.003	0.014979
0.004	0.019977
0.005	0.024974
0.006	0.029972
0.007	0.03497
0.008	0.039801
0.009	0.04391
0.01	0.048019
0.011	0.052128
0.012	0.056237
0.013	0.060346
0.014	0.064456
0.015	0.068565
0.016	0.072393
0.017	0.075752
0.018	0.079111
0.019	0.08247
0.02	0.085829
0.021	0.089188
0.022	0.092547
0.023	0.095906
0.024	0.098916
0.025	0.10165
0.026	0.10439
0.027	0.10713
0.028	0.10987
0.029	0.11261
0.03	0.11535
0.031	0.11809
0.032	0.12048
0.033	0.12274
0.034	0.125
0.035	0.12725
0.036	0.12951
0.037	0.13177
0.038	0.13403
0.039	0.13629
0.04	0.1382
0.041	0.14009
0.042	0.14198
0.043	0.14387
0.044	0.14576
0.045	0.14765
0.046	0.14954
0.047	0.15139
0.048	0.153
0.049	0.15461
0.05	0.15623
0.051	0.15784
0.052	0.15945
0.053	0.16106
0.054	0.16267
0.055	0.16422
0.056	0.16561
0.057	0.16701
0.058	0.16841
0.059	0.16981
0.06	0.1712
0.061	0.1726
0.062	0.174
0.063	0.17531
0.064	0.17653
0.065	0.17776
0.066	0.17898
0.067	0.18021
0.068	0.18143
0.069	0.18266
0.07	0.18388
0.071	0.18501
0.072	0.18609
0.073	0.18717
0.074	0.18825
0.075	0.18933
0.076	0.19041
0.077	0.19149
0.078	0.19257
0.079	0.19353
0.08	0.19448
0.081	0.19544
0.082	0.19639
0.083	0.19734
0.084	0.19829
0.085	0.19924
0.086	0.20018
0.087	0.20102
0.088	0.20185
0.089	0.20268
0.09	0.20351
0.091	0.20434
0.092	0.20517
0.093	0.206
0.094	0.2068
0.095	0.20751
0.096	0.20823
0.097	0.20894
0.098	0.20965
0.099	0.21036
0.1	0.21108
0.101	0.21179
0.102	0.21245
0.103	0.21305
0.104	0.21364
0.105	0.21424
0.106	0.21483
0.107	0.21543
0.108	0.21602
0.109	0.21662
0.11	0.21714
0.111	0.21762
0.112	0.2181
0.113	0.21858
0.114	0.21906
0.115	0.21954
0.116	0.22002
0.117	0.2205
0.118	0.22089
0.119	0.22126
0.12	0.22162
0.121	0.22199
0.122	0.22236
0.123	0.22272
0.124	0.22309
0.125	0.22345
0.126	0.22371
0.127	0.22396
0.128	0.22422
0.129	0.22447
0.13	0.22473
0.131	0.22498
0.132	0.22524
0.133	0.22547
0.134	0.22562
0.135	0.22577
0.136	0.22592
0.137	0.22606
0.138	0.22621
0.139	0.22636
0.14	0.22651
0.141	0.22662
0.142	0.22666
0.143	0.22671
0.144	0.22676
0.145	0.2268
0.146	0.22685
0.147	0.2269
0.148	0.22694
0.149	0.22694
0.15	0.22689
0.151	0.22684
0.152	0.22679
0.153	0.22674
0.154	0.2267
0.155	0.22665
0.156	0.2266
0.157	0.22649
0.158	0.22635
0.159	0.22621
0.16	0.22608
0.161	0.22594
0.162	0.22581
0.163	0.22567
0.164	0.22553
0.165	0.22532
0.166	0.22511
0.167	0.22489
0.168	0.22467
0.169	0.22445
0.17	0.22424
0.171	0.22402
0.172	0.2238
0.173	0.22351
0.174	0.22322
0.175	0.22293
0.176	0.22264
0.177	0.22235
0.178	0.22206
0.179	0.22177
0.18	0.22146
0.181	0.2211
0.182	0.22074
0.183	0.22039
0.184	0.22003
0.185	0.21968
0.186	0.21932
0.187	0.21896
0.188	0.21858
0.189	0.21816
0.19	0.21775
0.191	0.21734
0.192	0.21692
0.193	0.21651
0.194	0.21609
0.195	0.21568
0.196	0.21523
0.197	0.21476
0.198	0.21429
0.199	0.21383
0.2	0.21336
0.201	0.21289
0.202	0.21243
0.203	0.21196
0.204	0.21145
0.205	0.21094
0.206	0.21043
0.207	0.20992
0.208	0.2094
0.209	0.20889
0.21	0.20838
0.211	0.20786
0.212	0.20731
0.213	0.20676
0.214	0.20621
0.215	0.20566
0.216	0.20511
0.217	0.20456
0.218	0.204
0.219	0.20344
0.22	0.20286
0.221	0.20228
0.222	0.20169
0.223	0.20111
0.224	0.20052
0.225	0.19994
0.226	0.19935
0.227	0.19875
0.228	0.19814
0.229	0.19753
0.23	0.19692
0.231	0.1963
0.232	0.19569
0.233	0.19508
0.234	0.19447
0.235	0.19384
0.236	0.1932
0.237	0.19257
0.238	0.19193
0.239	0.1913
0.24	0.19066
0.241	0.19003
0.242	0.18939
0.243	0.18874
0.244	0.18809
0.245	0.18744
0.246	0.18678
0.247	0.18613
0.248	0.18547
0.249	0.18482
0.25	0.18417
0.251	0.1835
0.252	0.18283
0.253	0.18217
0.254	0.1815
0.255	0.18083
0.256	0.18017
0.257	0.1795
0.258	0.17883
0.259	0.17815
0.26	0.17748
0.261	0.1768
0.262	0.17613
0.263	0.17545
0.264	0.17477
0.265	0.1741
0.266	0.17342
0.267	0.17273
0.268	0.17205
0.269	0.17137
0.27	0.17069
0.271	0.17
0.272	0.16932
0.273	0.16864
0.274	0.16795
0.275	0.16727
0.276	0.16658
0.277	0.16589
0.278	0.16521
0.279	0.16452
0.28	0.16384
0.281	0.16315
0.282	0.16246
0.283	0.16178
0.284	0.16109
0.285	0.1604
0.286	0.15972
0.287	0.15903
0.288	0.15834
0.289	0.15766
0.29	0.15697
0.291	0.15628
0.292	0.1556
0.293	0.15491
0.294	0.15423
0.295	0.15354
0.296	0.15286
0.297	0.15217
0.298	0.15149
0.299	0.15081
0.3	0.15013
0.301	0.14944
0.302	0.14876
0.303	0.14808
0.304	0.1474
0.305	0.14672
0.306	0.14604
0.307	0.14536
0.308	0.14468
0.309	0.144
0.31	0.14333
0.311	0.14265
0.312	0.14197
0.313	0.14129
0.314	0.14062
0.315	0.13995
0.316	0.13928
0.317	0.1386
0.318	0.13793
0.319	0.13726
0.32	0.13659
0.321	0.13592
0.322	0.13525
0.323	0.13459
0.324	0.13392
0.325	0.13325
0.326	0.13259
0.327	0.13192
0.328	0.13125
0.329	0.13059
0.33	0.12993
0.331	0.12927
0.332	0.12861
0.333	0.12795
0.334	0.12729
0.335	0.12663
0.336	0.12597
0.337	0.12532
0.338	0.12466
0.339	0.12401
0.34	0.12335
0.341	0.1227
0.342	0.12205
0.343	0.12139
0.344	0.12074
0.345	0.12009
0.346	0.11944
0.347	0.1188
0.348	0.11815
0.349	0.1175
0.35	0.11685
0.351	0.11621
0.352	0.11556
0.353	0.11492
0.354	0.11428
0.355	0.11364
0.356	0.113
0.357	0.11236
0.358	0.11171
0.359	0.11107
0.36	0.11043
0.361	0.1098
0.362	0.10916
0.363	0.10853
0.364	0.10789
0.365	0.10726
0.366	0.10662
0.367	0.10599
0.368	0.10535
0.369	0.10472
0.37	0.10409
0.371	0.10346
0.372	0.10283
0.373	0.1022
0.374	0.10157
0.375	0.10094
0.376	0.10032
0.377	0.099691
0.378	0.099065
0.379	0.09844
0.38	0.097815
0.381	0.097189
0.382	0.096564
0.383	0.095939
0.384	0.095318
0.385	0.094697
0.386	0.094076
0.387	0.093455
0.388	0.092834
0.389	0.092213
0.39	0.091592
0.391	0.090973
0.392	0.090355
0.393	0.089738
0.394	0.089121
0.395	0.088504
0.396	0.087887
0.397	0.087269
0.398	0.086652
0.399	0.086037
0.4	0.085423
0.401	0.084808
0.402	0.084194
0.403	0.08358
0.404	0.082966
0.405	0.082352
0.406	0.081738
0.407	0.081125
0.408	0.080514
0.409	0.079902
0.41	0.079291
0.411	0.07868
0.412	0.078069
0.413	0.077457
0.414	0.076846
0.415	0.076237
0.416	0.075628
0.417	0.075019
0.418	0.07441
0.419	0.073801
0.42	0.073192
0.421	0.072583
0.422	0.071974
0.423	0.071367
0.424	0.070759
0.425	0.070152
0.426	0.069545
0.427	0.068937
0.428	0.06833
0.429	0.067723
0.43	0.067116
0.431	0.06651
0.432	0.065903
0.433	0.065297
0.434	0.064691
0.435	0.064085
0.436	0.063478
0.437	0.062872
0.438	0.062267
0.439	0.061662
0.44	0.061057
0.441	0.060451
0.442	0.059846
0.443	0.059241
0.444	0.058635
0.445	0.05803
0.446	0.057425
0.447	0.056821
0.448	0.056216
0.449	0.055612
0.45	0.055007
0.451	0.054403
0.452	0.053798
0.453	0.053194
0.454	0.052589
0.455	0.051985
0.456	0.05138
0.457	0.050776
0.458	0.050171
0.459	0.049567
0.46	0.048962
0.461	0.048357
0.462	0.047753
0.463	0.047148
0.464	0.046543
0.465	0.045938
0.466	0.045333
0.467	0.044728
0.468	0.044123
0.469	0.043518
0.47	0.042913
0.471	0.042308
0.472	0.041703
0.473	0.041099
0.474	0.040494
0.475	0.039888
0.476	0.039283
0.477	0.038678
0.478	0.038072
0.479	0.037466
0.48	0.036861
0.481	0.036255
0.482	0.035649
0.483	0.035044
0.484	0.034438
0.485	0.033832
0.486	0.033225
0.487	0.032619
0.488	0.032012
0.489	0.031406
0.49	0.030799
0.491	0.030193
0.492	0.029586
0.493	0.028978
0.494	0.02837
0.495	0.027763
0.496	0.027155
0.497	0.026547
0.498	0.025939
0.499	0.025331
0.5	0.024723
0.501	0.024113
0.502	0.023505
0.503	0.022896
0.504	0.022288
0.505	0.021679
0.506	0.02107
0.507	0.020461
0.508	0.019851
0.509	0.019241
0.51	0.018631
0.511	0.01802
0.512	0.01741
0.513	0.0168
0.514	0.01619
0.515	0.015579
0.516	0.014968
0.517	0.014356
0.518	0.013744
0.519	0.013132
0.52	0.01252
0.521	0.011908
0.522	0.011296
0.523	0.010684
0.524	0.010071
0.525	0.0094568
0.526	0.0088428
0.527	0.0082287
0.528	0.0076147
0.529	0.0070006
0.53	0.0063866
0.531	0.0057725
0.532	0.0051582
0.533	0.0045425
0.534	0.0039268
0.535	0.003311
0.536	0.0026953
0.537	0.0020796
0.538	0.0014639
0.539	0.0008482
0.54	0.00023073
0.541	-0.00038683
0.542	-0.0010044
0.543	-0.0016219
0.544	-0.0022395
0.545	-0.0028571
0.546	-0.0034746
0.547	-0.0040925
0.548	-0.0047123
0.549	-0.0053322
0.55	-0.0059521
0.551	-0.0065719
0.552	-0.0071918
0.553	-0.0078117
0.554	-0.0084316
0.555	-0.0090522
0.556	-0.0096747
0.557	-0.010297
0.558	-0.01092
0.559	-0.011542
0.56	-0.012165
0.561	-0.012787
0.562	-0.01341
0.563	-0.014035
0.564	-0.014659
0.565	-0.015283
0.566	-0.015908
0.567	-0.01653
0.568	-0.017155
0.569	-0.01778
0.57	-0.018404
0.571	-0.01903
0.572	-0.019657
0.573	-0.020284
0.574	-0.020911
0.575	-0.021539
0.576	-0.022166
0.577	-0.022793
0.578	-0.02342
0.579	-0.024049
0.58	-0.024679
0.581	-0.025309
0.582	-0.025939
0.583	-0.026569
0.584	-0.027198
0.585	-0.027828
0.586	-0.028458
0.587	-0.029091
0.588	-0.029724
0.589	-0.030357
0.59	-0.03099
0.591	-0.031623
0.592	-0.032256
0.593	-0.032889
0.594	-0.033525
0.595	-0.03416
0.596	-0.034794
0.597	-0.035429
0.598	-0.036063
0.599	-0.036699
0.6	-0.037334
0.601	-0.037969
0.602	-0.038605
0.603	-0.039243
0.604	-0.039882
0.605	-0.04052
0.606	-0.041158
0.607	-0.041796
0.608	-0.042434
0.609	-0.043072
0.61	-0.043712
0.611	-0.044353
0.612	-0.044995
0.613	-0.045636
0.614	-0.046278
0.615	-0.046919
0.616	-0.047561
0.617	-0.048202
0.618	-0.048847
0.619	-0.049492
0.62	-0.050137
0.621	-0.050782
0.622	-0.051427
0.623	-0.052072
0.624	-0.052717
0.625	-0.053362
0.626	-0.05401
0.627	-0.054657
0.628	-0.055303
0.629	-0.05595
0.63	-0.056597
0.631	-0.057244
0.632	-0.057891
0.633	-0.058538
0.634	-0.059188
0.635	-0.059839
0.636	-0.060489
0.637	-0.061139
0.638	-0.061789
0.639	-0.062439
0.64	-0.06309
0.641	-0.063741
0.642	-0.064395
0.643	-0.065049
0.644	-0.065703
0.645	-0.066356
0.646	-0.06701
0.647	-0.067664
0.648	-0.068318
0.649	-0.068973
0.65	-0.069631
0.651	-0.070288
0.652	-0.070945
0.653	-0.071603
0.654	-0.07226
0.655	-0.072917
0.656	-0.073575
0.657	-0.074236
0.658	-0.074894
0.659	-0.075552
0.66	-0.07621
0.661	-0.076868
0.662	-0.077526
0.663	-0.078185
0.664	-0.078843
0.665	-0.079505
0.666	-0.080166
0.667	-0.080828
0.668	-0.081489
0.669	-0.082151
0.67	-0.082813
0.671	-0.083474
0.672	-0.084136
0.673	-0.084801
0.674	-0.085466
0.675	-0.086131
0.676	-0.086796
0.677	-0.087461
0.678	-0.088126
0.679	-0.088791
0.68	-0.089456
0.681	-0.090125
0.682	-0.090793
0.683	-0.091461
0.684	-0.092129
0.685	-0.092797
0.686	-0.093466
0.687	-0.094134
0.688	-0.094807
0.689	-0.095474
0.69	-0.096141
0.691	-0.096808
0.692	-0.097473
0.693	-0.098141
0.694	-0.098808
0.695	-0.099476
0.696	-0.10014
0.697	-0.10082
0.698	-0.10149
0.699	-0.10216
0.7	-0.10283
0.701	-0.1035
0.702	-0.10417
0.703	-0.10484
0.704	-0.10551
0.705	-0.10618
0.706	-0.10685
0.707	-0.10752
0.708	-0.1082
0.709	-0.10887
0.71	-0.10954
0.711	-0.11021
0.712	-0.11089
0.713	-0.11156
0.714	-0.11224
0.715	-0.11291
0.716	-0.11359
0.717	-0.11426
0.718	-0.11494
0.719	-0.11561
0.72	-0.11629
0.721	-0.11696
0.722	-0.11763
0.723	-0.1183
0.724	-0.11897
0.725	-0.11964
0.726	-0.12031
0.727	-0.12099
0.728	-0.12166
0.729	-0.12233
0.73	-0.123
0.731	-0.12368
0.732	-0.12435
0.733	-0.12502
0.734	-0.1257
0.735	-0.12637
0.736	-0.12704
0.737	-0.12772
0.738	-0.12839
0.739	-0.12907
0.74	-0.12974
0.741	-0.13042
0.742	-0.13109
0.743	-0.13177
0.744	-0.13244
0.745	-0.13312
0.746	-0.13379
0.747	-0.13447
0.748	-0.13514
0.749	-0.13582
0.75	-0.13649
0.751	-0.13717
0.752	-0.13784
0.753	-0.13851
0.754	-0.13918
0.755	-0.13984
0.756	-0.14051
0.757	-0.14118
0.758	-0.14185
0.759	-0.14252
0.76	-0.1432
0.761	-0.14387
0.762	-0.14454
0.763	-0.14521
0.764	-0.14588
0.765	-0.14655
0.766	-0.14722
0.767	-0.1479
0.768	-0.14857
0.769	-0.14924
0.77	-0.14991
0.771	-0.15059
0.772	-0.15126
0.773	-0.15193
0.774	-0.15261
0.775	-0.15328
0.776	-0.15396
0.777	-0.15463
0.778	-0.15531
0.779	-0.15598
0.78	-0.15666
0.781	-0.15733
0.782	-0.15802
0.783	-0.15868
0.784	-0.15935
0.785	-0.16002
0.786	-0.16069
0.787	-0.16136
0.788	-0.16203
0.789	-0.1627
0.79	-0.16337
0.791	-0.16405
0.792	-0.16473
0.793	-0.1654
0.794	-0.16608
0.795	-0.16676
0.796	-0.16744
0.797	-0.16811
0.798	-0.1688
0.799	-0.16949
0.8	-0.17017
0.801	-0.17086
0.802	-0.17154
0.803	-0.17223
0.804	-0.17292
0.805	-0.17361
0.806	-0.1743
0.807	-0.175
0.808	-0.1757
0.809	-0.1764
0.81	-0.1771
0.811	-0.1778
0.812	-0.1785
0.813	-0.17922
0.814	-0.17992
0.815	-0.18063
0.816	-0.18133
0.817	-0.18204
0.818	-0.18274
0.819	-0.18345
0.82	-0.18415
0.821	-0.18488
0.822	-0.18561
0.823	-0.18635
0.824	-0.18708
0.825	-0.18782
0.826	-0.18855
0.827	-0.18928
0.828	-0.19002
0.829	-0.19078
0.83	-0.19155
0.831	-0.19232
0.832	-0.1931
0.833	-0.19387
0.834	-0.19464
0.835	-0.19541
0.836	-0.19618
0.837	-0.197
0.838	-0.19782
0.839	-0.19864
0.84	-0.19946
0.841	-0.20028
0.842	-0.2011
0.843	-0.20192
0.844	-0.20277
0.845	-0.20364
0.846	-0.20451
0.847	-0.20538
0.848	-0.20624
0.849	-0.20711
0.85	-0.20798
0.851	-0.20884
0.852	-0.20975
0.853	-0.21071
0.854	-0.21167
0.855	-0.21263
0.856	-0.21359
0.857	-0.21455
0.858	-0.2155
0.859	-0.21646
0.86	-0.21749
0.861	-0.21857
0.862	-0.21964
0.863	-0.22071
0.864	-0.22178
0.865	-0.22286
0.866	-0.22393
0.867	-0.225
0.868	-0.22619
0.869	-0.22741
0.87	-0.22862
0.871	-0.22984
0.872	-0.23106
0.873	-0.23228
0.874	-0.23349
0.875	-0.23471
0.876	-0.2361
0.877	-0.2375
0.878	-0.23889
0.879	-0.2403
0.88	-0.24168
0.881	-0.24305
0.882	-0.24443
0.883	-0.24585
0.884	-0.24748
0.885	-0.24912
0.886	-0.25075
0.887	-0.25239
0.888	-0.25402
0.889	-0.25565
0.89	-0.25729
0.891	-0.25904
0.892	-0.26097
0.893	-0.26291
0.894	-0.26485
0.895	-0.26679
0.896	-0.26873
0.897	-0.27067
0.898	-0.27261
0.899	-0.27473
0.9	-0.27699
0.901	-0.27924
0.902	-0.2815
0.903	-0.28376
0.904	-0.28602
0.905	-0.28828
0.906	-0.29054
0.907	-0.29305
0.908	-0.29557
0.909	-0.2981
0.91	-0.30063
0.911	-0.30316
0.912	-0.30569
0.913	-0.30822
0.914	-0.31075
0.915	-0.31339
0.916	-0.31604
0.917	-0.31869
0.918	-0.32134
0.919	-0.324
0.92	-0.32665
0.921	-0.3293
0.922	-0.33192
0.923	-0.33431
0.924	-0.33671
0.925	-0.3391
0.926	-0.34149
0.927	-0.34389
0.928	-0.34628
0.929	-0.34868
0.93	-0.35089
0.931	-0.3527
0.932	-0.35451
0.933	-0.35632
0.934	-0.35813
0.935	-0.35994
0.936	-0.36175
0.937	-0.36356
0.938	-0.36444
0.939	-0.36538
0.94	-0.36632
0.941	-0.36726
0.942	-0.36827
0.943	-0.36915
0.944	-0.37003
0.945	-0.37091
0.946	-0.37124
0.947	-0.37132
0.948	-0.3714
0.949	-0.37148
0.95	-0.37156
0.951	-0.37164
0.952	-0.37172
0.953	-0.3718
0.954	-0.37071
0.955	-0.36945
0.956	-0.36819
0.957	-0.36693
0.958	-0.36568
0.959	-0.36442
0.96	-0.36316
0.961	-0.36176
0.962	-0.35826
0.963	-0.35475
0.964	-0.35125
0.965	-0.34775
0.966	-0.34425
0.967	-0.34075
0.968	-0.33724
0.969	-0.32969
0.97	-0.32285
0.971	-0.31601
0.972	-0.30917
0.973	-0.30299
0.974	-0.2958
0.975	-0.28861
0.976	-0.28141
0.977	-0.27297
0.978	-0.26291
0.979	-0.25285
0.98	-0.24279
0.981	-0.23273
0.982	-0.22267
0.983	-0.21261
0.984	-0.20255
0.985	-0.19106
0.986	-0.17872
0.987	-0.16637
0.988	-0.15403
0.989	-0.14169
0.99	-0.12934
0.991	-0.117
0.992	-0.10465
0.993	-0.091588
0.994	-0.078352
0.995	-0.065118
0.996	-0.051884
0.997	-0.038649
0.998	-0.025414
0.999	-0.012179
1	0.001055



==> results/lid_driven_cavity/squaremesh/re1000_r200_s200_k3_32_u1.txt <==
a	Points:1
-1E-06	0
-0.0040106	0.001
-0.0080202	0.002
-0.01203	0.003
-0.016039	0.004
-0.020049	0.005
-0.024059	0.006
-0.028068	0.007
-0.032025	0.008
-0.035751	0.009
-0.039477	0.01
-0.043203	0.011
-0.046929	0.012
-0.050656	0.013
-0.054382	0.014
-0.058108	0.015
-0.061738	0.016
-0.065209	0.017
-0.068679	0.018
-0.07215	0.019
-0.07562	0.02
-0.079091	0.021
-0.082561	0.022
-0.086032	0.023
-0.089374	0.024
-0.092617	0.025
-0.095859	0.026
-0.099101	0.027
-0.10234	0.028
-0.10559	0.029
-0.10883	0.03
-0.11207	0.031
-0.11516	0.032
-0.11822	0.033
-0.12127	0.034
-0.12432	0.035
-0.12737	0.036
-0.13042	0.037
-0.13346	0.038
-0.13651	0.039
-0.13942	0.04
-0.14231	0.041
-0.14521	0.042
-0.14811	0.043
-0.151	0.044
-0.1539	0.045
-0.15679	0.046
-0.15967	0.047
-0.16245	0.048
-0.16523	0.049
-0.16801	0.05
-0.17079	0.051
-0.17357	0.052
-0.17634	0.053
-0.17912	0.054
-0.18188	0.055
-0.18457	0.056
-0.18727	0.057
-0.18996	0.058
-0.19266	0.059
-0.19536	0.06
-0.19805	0.061
-0.20075	0.062
-0.20341	0.063
-0.20605	0.064
-0.20868	0.065
-0.21132	0.066
-0.21395	0.067
-0.21659	0.068
-0.21923	0.069
-0.22186	0.07
-0.22446	0.071
-0.22704	0.072
-0.22963	0.073
-0.23221	0.074
-0.23479	0.075
-0.23738	0.076
-0.23996	0.077
-0.24254	0.078
-0.24508	0.079
-0.2476	0.08
-0.25013	0.081
-0.25265	0.082
-0.25518	0.083
-0.25771	0.084
-0.26023	0.085
-0.26276	0.086
-0.26521	0.087
-0.26766	0.088
-0.27011	0.089
-0.27256	0.09
-0.27502	0.091
-0.27747	0.092
-0.27992	0.093
-0.28235	0.094
-0.2847	0.095
-0.28705	0.096
-0.2894	0.097
-0.29174	0.098
-0.29409	0.099
-0.29644	0.1
-0.29879	0.101
-0.30108	0.102
-0.30329	0.103
-0.30551	0.104
-0.30772	0.105
-0.30993	0.106
-0.31214	0.107
-0.31435	0.108
-0.31657	0.109
-0.31867	0.11
-0.32071	0.111
-0.32275	0.112
-0.32479	0.113
-0.32683	0.114
-0.32886	0.115
-0.3309	0.116
-0.33294	0.117
-0.33481	0.118
-0.33664	0.119
-0.33847	0.12
-0.3403	0.121
-0.34213	0.122
-0.34396	0.123
-0.34579	0.124
-0.34762	0.125
-0.3492	0.126
-0.35079	0.127
-0.35238	0.128
-0.35396	0.129
-0.35555	0.13
-0.35713	0.131
-0.35872	0.132
-0.36026	0.133
-0.36157	0.134
-0.36289	0.135
-0.36421	0.136
-0.36552	0.137
-0.36684	0.138
-0.36816	0.139
-0.36948	0.14
-0.37068	0.141
-0.37171	0.142
-0.37274	0.143
-0.37377	0.144
-0.3748	0.145
-0.37583	0.146
-0.37686	0.147
-0.37789	0.148
-0.37875	0.149
-0.37948	0.15
-0.38021	0.151
-0.38094	0.152
-0.38167	0.153
-0.3824	0.154
-0.38313	0.155
-0.38386	0.156
-0.38436	0.157
-0.38479	0.158
-0.38522	0.159
-0.38565	0.16
-0.38608	0.161
-0.38651	0.162
-0.38694	0.163
-0.38737	0.164
-0.38753	0.165
-0.38767	0.166
-0.3878	0.167
-0.38794	0.168
-0.38808	0.169
-0.38822	0.17
-0.38836	0.171
-0.38846	0.172
-0.38832	0.173
-0.38819	0.174
-0.38805	0.175
-0.38791	0.176
-0.38778	0.177
-0.38764	0.178
-0.3875	0.179
-0.38729	0.18
-0.3869	0.181
-0.38651	0.182
-0.38612	0.183
-0.38573	0.184
-0.38534	0.185
-0.38495	0.186
-0.38456	0.187
-0.38406	0.188
-0.38345	0.189
-0.38284	0.19
-0.38223	0.191
-0.38162	0.192
-0.38101	0.193
-0.38039	0.194
-0.37978	0.195
-0.37904	0.196
-0.37824	0.197
-0.37744	0.198
-0.37664	0.199
-0.37584	0.2
-0.37504	0.201
-0.37424	0.202
-0.37343	0.203
-0.3725	0.204
-0.37154	0.205
-0.37058	0.206
-0.36963	0.207
-0.36867	0.208
-0.36772	0.209
-0.36676	0.21
-0.3658	0.211
-0.36472	0.212
-0.36364	0.213
-0.36256	0.214
-0.36149	0.215
-0.36041	0.216
-0.35933	0.217
-0.35825	0.218
-0.35715	0.219
-0.35599	0.22
-0.35482	0.221
-0.35366	0.222
-0.35249	0.223
-0.35132	0.224
-0.35016	0.225
-0.34899	0.226
-0.3478	0.227
-0.34657	0.228
-0.34535	0.229
-0.34412	0.23
-0.3429	0.231
-0.34167	0.232
-0.34045	0.233
-0.33922	0.234
-0.33798	0.235
-0.33672	0.236
-0.33546	0.237
-0.3342	0.238
-0.33294	0.239
-0.33169	0.24
-0.33043	0.241
-0.32917	0.242
-0.3279	0.243
-0.32663	0.244
-0.32536	0.245
-0.32409	0.246
-0.32282	0.247
-0.32155	0.248
-0.32028	0.249
-0.31901	0.25
-0.31774	0.251
-0.31647	0.252
-0.31521	0.253
-0.31394	0.254
-0.31268	0.255
-0.31141	0.256
-0.31014	0.257
-0.30888	0.258
-0.30763	0.259
-0.30638	0.26
-0.30513	0.261
-0.30389	0.262
-0.30264	0.263
-0.30139	0.264
-0.30014	0.265
-0.2989	0.266
-0.29768	0.267
-0.29645	0.268
-0.29523	0.269
-0.29401	0.27
-0.29278	0.271
-0.29156	0.272
-0.29034	0.273
-0.28913	0.274
-0.28794	0.275
-0.28675	0.276
-0.28556	0.277
-0.28436	0.278
-0.28317	0.279
-0.28198	0.28
-0.28079	0.281
-0.27962	0.282
-0.27846	0.283
-0.2773	0.284
-0.27614	0.285
-0.27498	0.286
-0.27382	0.287
-0.27266	0.288
-0.2715	0.289
-0.27037	0.29
-0.26925	0.291
-0.26812	0.292
-0.267	0.293
-0.26587	0.294
-0.26474	0.295
-0.26362	0.296
-0.2625	0.297
-0.2614	0.298
-0.26031	0.299
-0.25921	0.3
-0.25812	0.301
-0.25702	0.302
-0.25593	0.303
-0.25483	0.304
-0.25375	0.305
-0.25268	0.306
-0.25161	0.307
-0.25055	0.308
-0.24948	0.309
-0.24841	0.31
-0.24735	0.311
-0.24628	0.312
-0.24523	0.313
-0.24418	0.314
-0.24314	0.315
-0.2421	0.316
-0.24106	0.317
-0.24002	0.318
-0.23898	0.319
-0.23793	0.32
-0.23691	0.321
-0.23589	0.322
-0.23487	0.323
-0.23385	0.324
-0.23283	0.325
-0.23181	0.326
-0.23079	0.327
-0.22977	0.328
-0.22876	0.329
-0.22776	0.33
-0.22676	0.331
-0.22575	0.332
-0.22475	0.333
-0.22375	0.334
-0.22275	0.335
-0.22174	0.336
-0.22076	0.337
-0.21977	0.338
-0.21878	0.339
-0.21779	0.34
-0.2168	0.341
-0.21581	0.342
-0.21482	0.343
-0.21383	0.344
-0.21286	0.345
-0.21188	0.346
-0.2109	0.347
-0.20992	0.348
-0.20894	0.349
-0.20796	0.35
-0.20698	0.351
-0.20601	0.352
-0.20504	0.353
-0.20407	0.354
-0.2031	0.355
-0.20213	0.356
-0.20115	0.357
-0.20018	0.358
-0.19921	0.359
-0.19825	0.36
-0.19728	0.361
-0.19631	0.362
-0.19535	0.363
-0.19438	0.364
-0.19342	0.365
-0.19245	0.366
-0.19148	0.367
-0.19052	0.368
-0.18956	0.369
-0.1886	0.37
-0.18763	0.371
-0.18667	0.372
-0.18571	0.373
-0.18474	0.374
-0.18378	0.375
-0.18282	0.376
-0.18186	0.377
-0.1809	0.378
-0.17994	0.379
-0.17897	0.38
-0.17801	0.381
-0.17705	0.382
-0.17609	0.383
-0.17513	0.384
-0.17417	0.385
-0.17321	0.386
-0.17225	0.387
-0.17128	0.388
-0.17032	0.389
-0.16936	0.39
-0.1684	0.391
-0.16744	0.392
-0.16648	0.393
-0.16552	0.394
-0.16455	0.395
-0.16359	0.396
-0.16263	0.397
-0.16167	0.398
-0.16071	0.399
-0.15974	0.4
-0.15878	0.401
-0.15782	0.402
-0.15685	0.403
-0.15589	0.404
-0.15493	0.405
-0.15396	0.406
-0.153	0.407
-0.15203	0.408
-0.15107	0.409
-0.1501	0.41
-0.14914	0.411
-0.14817	0.412
-0.14721	0.413
-0.14624	0.414
-0.14528	0.415
-0.14431	0.416
-0.14334	0.417
-0.14238	0.418
-0.14141	0.419
-0.14044	0.42
-0.13948	0.421
-0.13851	0.422
-0.13754	0.423
-0.13657	0.424
-0.1356	0.425
-0.13463	0.426
-0.13366	0.427
-0.13269	0.428
-0.13172	0.429
-0.13075	0.43
-0.12978	0.431
-0.12881	0.432
-0.12784	0.433
-0.12687	0.434
-0.12589	0.435
-0.12492	0.436
-0.12395	0.437
-0.12298	0.438
-0.12201	0.439
-0.12103	0.44
-0.12006	0.441
-0.11908	0.442
-0.11811	0.443
-0.11714	0.444
-0.11616	0.445
-0.11519	0.446
-0.11421	0.447
-0.11324	0.448
-0.11226	0.449
-0.11128	0.45
-0.11031	0.451
-0.10933	0.452
-0.10835	0.453
-0.10738	0.454
-0.1064	0.455
-0.10542	0.456
-0.10444	0.457
-0.10346	0.458
-0.10249	0.459
-0.10151	0.46
-0.10053	0.461
-0.09955	0.462
-0.098569	0.463
-0.097589	0.464
-0.096608	0.465
-0.095628	0.466
-0.094647	0.467
-0.093666	0.468
-0.092685	0.469
-0.091703	0.47
-0.09072	0.471
-0.089737	0.472
-0.088754	0.473
-0.087772	0.474
-0.086789	0.475
-0.085806	0.476
-0.084823	0.477
-0.083838	0.478
-0.082853	0.479
-0.081868	0.48
-0.080884	0.481
-0.079899	0.482
-0.078914	0.483
-0.077929	0.484
-0.076943	0.485
-0.075956	0.486
-0.074969	0.487
-0.073982	0.488
-0.072995	0.489
-0.072008	0.49
-0.071021	0.491
-0.070034	0.492
-0.069045	0.493
-0.068055	0.494
-0.067066	0.495
-0.066077	0.496
-0.065087	0.497
-0.064098	0.498
-0.063108	0.499
-0.062119	0.5
-0.061127	0.501
-0.060135	0.502
-0.059144	0.503
-0.058152	0.504
-0.05716	0.505
-0.056168	0.506
-0.055176	0.507
-0.054184	0.508
-0.05319	0.509
-0.052196	0.51
-0.051201	0.511
-0.050207	0.512
-0.049213	0.513
-0.048219	0.514
-0.047224	0.515
-0.046229	0.516
-0.045232	0.517
-0.044235	0.518
-0.043238	0.519
-0.042241	0.52
-0.041244	0.521
-0.040248	0.522
-0.039251	0.523
-0.038252	0.524
-0.037252	0.525
-0.036253	0.526
-0.035253	0.527
-0.034253	0.528
-0.033253	0.529
-0.032254	0.53
-0.031254	0.531
-0.030251	0.532
-0.029248	0.533
-0.028245	0.534
-0.027242	0.535
-0.02624	0.536
-0.025237	0.537
-0.024234	0.538
-0.023231	0.539
-0.022225	0.54
-0.021219	0.541
-0.020213	0.542
-0.019207	0.543
-0.018201	0.544
-0.017195	0.545
-0.016189	0.546
-0.015183	0.547
-0.014173	0.548
-0.013164	0.549
-0.012154	0.55
-0.011145	0.551
-0.010135	0.552
-0.009126	0.553
-0.0081165	0.554
-0.0071058	0.555
-0.0060925	0.556
-0.0050792	0.557
-0.0040659	0.558
-0.0030526	0.559
-0.0020393	0.56
-0.001026	0.561
-1.2679e-05	0.562
0.0010027	0.563
0.0020201	0.564
0.0030375	0.565
0.0040549	0.566
0.0050723	0.567
0.0060898	0.568
0.0071071	0.569
0.0081245	0.57
0.0091448	0.571
0.010167	0.572
0.011188	0.573
0.01221	0.574
0.013231	0.575
0.014253	0.576
0.015275	0.577
0.016296	0.578
0.017322	0.579
0.018348	0.58
0.019374	0.581
0.020401	0.582
0.021427	0.583
0.022453	0.584
0.023479	0.585
0.024506	0.586
0.025537	0.587
0.026569	0.588
0.0276	0.589
0.028631	0.59
0.029663	0.591
0.030694	0.592
0.031725	0.593
0.032758	0.594
0.033795	0.595
0.034832	0.596
0.035868	0.597
0.036905	0.598
0.037942	0.599
0.038979	0.6
0.040015	0.601
0.041055	0.602
0.042097	0.603
0.043139	0.604
0.044182	0.605
0.045224	0.606
0.046266	0.607
0.047309	0.608
0.048351	0.609
0.049397	0.61
0.050446	0.611
0.051494	0.612
0.052543	0.613
0.053591	0.614
0.05464	0.615
0.055688	0.616
0.056737	0.617
0.057791	0.618
0.058846	0.619
0.059902	0.62
0.060957	0.621
0.062012	0.622
0.063067	0.623
0.064123	0.624
0.065178	0.625
0.06624	0.626
0.067303	0.627
0.068365	0.628
0.069427	0.629
0.07049	0.63
0.071552	0.631
0.072614	0.632
0.073678	0.633
0.074748	0.634
0.075818	0.635
0.076888	0.636
0.077958	0.637
0.079028	0.638
0.080097	0.639
0.081167	0.64
0.08224	0.641
0.083318	0.642
0.084396	0.643
0.085475	0.644
0.086553	0.645
0.087631	0.646
0.088709	0.647
0.089787	0.648
0.09087	0.649
0.091957	0.65
0.093044	0.651
0.094131	0.652
0.095218	0.653
0.096304	0.654
0.097391	0.655
0.098478	0.656
0.099572	0.657
0.10067	0.658
0.10176	0.659
0.10286	0.66
0.10396	0.661
0.10505	0.662
0.10615	0.663
0.10725	0.664
0.10835	0.665
0.10946	0.666
0.11056	0.667
0.11167	0.668
0.11278	0.669
0.11388	0.67
0.11499	0.671
0.1161	0.672
0.11721	0.673
0.11833	0.674
0.11945	0.675
0.12056	0.676
0.12168	0.677
0.1228	0.678
0.12392	0.679
0.12504	0.68
0.12616	0.681
0.12729	0.682
0.12842	0.683
0.12955	0.684
0.13068	0.685
0.13181	0.686
0.13294	0.687
0.13407	0.688
0.13521	0.689
0.13635	0.69
0.13749	0.691
0.13863	0.692
0.13978	0.693
0.14092	0.694
0.14206	0.695
0.14321	0.696
0.14436	0.697
0.14551	0.698
0.14667	0.699
0.14782	0.7
0.14897	0.701
0.15013	0.702
0.15128	0.703
0.15245	0.704
0.15361	0.705
0.15478	0.706
0.15595	0.707
0.15711	0.708
0.15828	0.709
0.15945	0.71
0.16062	0.711
0.1618	0.712
0.16298	0.713
0.16416	0.714
0.16534	0.715
0.16652	0.716
0.1677	0.717
0.16889	0.718
0.17007	0.719
0.17127	0.72
0.17246	0.721
0.17366	0.722
0.17485	0.723
0.17605	0.724
0.17725	0.725
0.17844	0.726
0.17965	0.727
0.18086	0.728
0.18207	0.729
0.18328	0.73
0.18449	0.731
0.1857	0.732
0.18691	0.733
0.18812	0.734
0.18934	0.735
0.19057	0.736
0.19179	0.737
0.19302	0.738
0.19424	0.739
0.19547	0.74
0.19669	0.741
0.19792	0.742
0.19916	0.743
0.2004	0.744
0.20164	0.745
0.20288	0.746
0.20412	0.747
0.20536	0.748
0.2066	0.749
0.20785	0.75
0.2091	0.751
0.21036	0.752
0.21161	0.753
0.21287	0.754
0.21412	0.755
0.21538	0.756
0.21663	0.757
0.21789	0.758
0.21916	0.759
0.22043	0.76
0.2217	0.761
0.22297	0.762
0.22424	0.763
0.2255	0.764
0.22677	0.765
0.22805	0.766
0.22933	0.767
0.23061	0.768
0.23189	0.769
0.23317	0.77
0.23445	0.771
0.23573	0.772
0.23701	0.773
0.2383	0.774
0.23959	0.775
0.24088	0.776
0.24218	0.777
0.24347	0.778
0.24476	0.779
0.24605	0.78
0.24734	0.781
0.24864	0.782
0.24994	0.783
0.25124	0.784
0.25254	0.785
0.25384	0.786
0.25514	0.787
0.25644	0.788
0.25774	0.789
0.25904	0.79
0.26035	0.791
0.26165	0.792
0.26296	0.793
0.26426	0.794
0.26557	0.795
0.26687	0.796
0.26817	0.797
0.26948	0.798
0.27079	0.799
0.27209	0.8
0.2734	0.801
0.2747	0.802
0.27601	0.803
0.27731	0.804
0.27862	0.805
0.27992	0.806
0.28122	0.807
0.28252	0.808
0.28382	0.809
0.28513	0.81
0.28643	0.811
0.28773	0.812
0.28903	0.813
0.29032	0.814
0.29161	0.815
0.29291	0.816
0.2942	0.817
0.29549	0.818
0.29678	0.819
0.29808	0.82
0.29936	0.821
0.30064	0.822
0.30191	0.823
0.30319	0.824
0.30447	0.825
0.30575	0.826
0.30702	0.827
0.3083	0.828
0.30956	0.829
0.31082	0.83
0.31207	0.831
0.31333	0.832
0.31458	0.833
0.31584	0.834
0.31709	0.835
0.31835	0.836
0.31957	0.837
0.3208	0.838
0.32202	0.839
0.32325	0.84
0.32448	0.841
0.3257	0.842
0.32693	0.843
0.32814	0.844
0.32933	0.845
0.33052	0.846
0.33171	0.847
0.33289	0.848
0.33408	0.849
0.33527	0.85
0.33646	0.851
0.33763	0.852
0.33877	0.853
0.33991	0.854
0.34105	0.855
0.34219	0.856
0.34333	0.857
0.34447	0.858
0.34561	0.859
0.34672	0.86
0.3478	0.861
0.34889	0.862
0.34998	0.863
0.35106	0.864
0.35215	0.865
0.35323	0.866
0.35432	0.867
0.35535	0.868
0.35637	0.869
0.35739	0.87
0.35842	0.871
0.35944	0.872
0.36046	0.873
0.36148	0.874
0.3625	0.875
0.36345	0.876
0.36441	0.877
0.36536	0.878
0.36631	0.879
0.36726	0.88
0.36821	0.881
0.36916	0.882
0.3701	0.883
0.37098	0.884
0.37185	0.885
0.37273	0.886
0.37361	0.887
0.37449	0.888
0.37536	0.889
0.37624	0.89
0.37709	0.891
0.3779	0.892
0.37871	0.893
0.37952	0.894
0.38033	0.895
0.38114	0.896
0.38194	0.897
0.38275	0.898
0.38354	0.899
0.3843	0.9
0.38506	0.901
0.38582	0.902
0.38658	0.903
0.38734	0.904
0.3881	0.905
0.38886	0.906
0.38962	0.907
0.39039	0.908
0.39115	0.909
0.39191	0.91
0.39267	0.911
0.39343	0.912
0.39419	0.913
0.39495	0.914
0.3958	0.915
0.39665	0.916
0.39751	0.917
0.39836	0.918
0.39922	0.919
0.40007	0.92
0.40092	0.921
0.40181	0.922
0.40292	0.923
0.40403	0.924
0.40513	0.925
0.40624	0.926
0.40735	0.927
0.40846	0.928
0.40957	0.929
0.41084	0.93
0.41246	0.931
0.41408	0.932
0.4157	0.933
0.41733	0.934
0.41895	0.935
0.42057	0.936
0.42219	0.937
0.42422	0.938
0.42672	0.939
0.42922	0.94
0.43171	0.941
0.43422	0.942
0.43671	0.943
0.43921	0.944
0.44171	0.945
0.44514	0.946
0.44899	0.947
0.45284	0.948
0.4567	0.949
0.46055	0.95
0.4644	0.951
0.46825	0.952
0.47211	0.953
0.4776	0.954
0.48333	0.955
0.48906	0.956
0.49479	0.957
0.50052	0.958
0.50625	0.959
0.51198	0.96
0.51786	0.961
0.52595	0.962
0.53404	0.963
0.54213	0.964
0.55022	0.965
0.55831	0.966
0.5664	0.967
0.57449	0.968
0.5833	0.969
0.594	0.97
0.6047	0.971
0.6154	0.972
0.62612	0.973
0.63681	0.974
0.6475	0.975
0.65819	0.976
0.66994	0.977
0.68305	0.978
0.69615	0.979
0.70926	0.98
0.72237	0.981
0.73547	0.982
0.74858	0.983
0.76168	0.984
0.77583	0.985
0.7906	0.986
0.80537	0.987
0.82014	0.988
0.83491	0.989
0.84968	0.99
0.86445	0.991
0.87923	0.992
0.89426	0.993
0.90935	0.994
0.92444	0.995
0.93954	0.996
0.95463	0.997
0.96972	0.998
0.98482	0.999
0.99991	1



==> results/lid_driven_cavity/squaremesh/re1000_r200_s200_k3_32_u2.txt <==
Points:0	b
0	5E-06
0.001	0.0072222
0.002	0.014439
0.003	0.021657
0.004	0.028874
0.005	0.036091
0.006	0.043308
0.007	0.050526
0.008	0.057577
0.009	0.063911
0.01	0.070245
0.011	0.076579
0.012	0.082913
0.013	0.089247
0.014	0.095581
0.015	0.10192
0.016	0.10793
0.017	0.1134
0.018	0.11887
0.019	0.12435
0.02	0.12982
0.021	0.1353
0.022	0.14077
0.023	0.14624
0.024	0.15126
0.025	0.15592
0.026	0.16058
0.027	0.16524
0.028	0.1699
0.029	0.17456
0.03	0.17922
0.031	0.18388
0.032	0.18798
0.033	0.19189
0.034	0.1958
0.035	0.19972
0.036	0.20363
0.037	0.20755
0.038	0.21147
0.039	0.21538
0.04	0.21869
0.041	0.22197
0.042	0.22524
0.043	0.22851
0.044	0.23178
0.045	0.23505
0.046	0.23832
0.047	0.24152
0.048	0.24426
0.049	0.247
0.05	0.24974
0.051	0.25248
0.052	0.25522
0.053	0.25796
0.054	0.2607
0.055	0.26331
0.056	0.26563
0.057	0.26795
0.058	0.27027
0.059	0.27259
0.06	0.27491
0.061	0.27723
0.062	0.27954
0.063	0.2817
0.064	0.28369
0.065	0.28569
0.066	0.28768
0.067	0.28968
0.068	0.29167
0.069	0.29366
0.07	0.29566
0.071	0.29748
0.072	0.29923
0.073	0.30098
0.074	0.30272
0.075	0.30447
0.076	0.30622
0.077	0.30797
0.078	0.30971
0.079	0.31129
0.08	0.31284
0.081	0.3144
0.082	0.31595
0.083	0.3175
0.084	0.31906
0.085	0.32061
0.086	0.32216
0.087	0.32355
0.088	0.32494
0.089	0.32633
0.09	0.32773
0.091	0.32912
0.092	0.33051
0.093	0.3319
0.094	0.33326
0.095	0.3345
0.096	0.33575
0.097	0.337
0.098	0.33824
0.099	0.33949
0.1	0.34074
0.101	0.34198
0.102	0.34316
0.103	0.34427
0.104	0.34537
0.105	0.34647
0.106	0.34757
0.107	0.34867
0.108	0.34978
0.109	0.35088
0.11	0.35189
0.111	0.35284
0.112	0.3538
0.113	0.35475
0.114	0.35571
0.115	0.35666
0.116	0.35762
0.117	0.35857
0.118	0.3594
0.119	0.3602
0.12	0.361
0.121	0.3618
0.122	0.3626
0.123	0.3634
0.124	0.3642
0.125	0.365
0.126	0.36563
0.127	0.36627
0.128	0.3669
0.129	0.36754
0.13	0.36818
0.131	0.36881
0.132	0.36945
0.133	0.37005
0.134	0.37052
0.135	0.37099
0.136	0.37146
0.137	0.37192
0.138	0.37239
0.139	0.37286
0.14	0.37333
0.141	0.37373
0.142	0.37402
0.143	0.37432
0.144	0.37461
0.145	0.37491
0.146	0.3752
0.147	0.3755
0.148	0.37579
0.149	0.37599
0.15	0.37611
0.151	0.37623
0.152	0.37635
0.153	0.37647
0.154	0.37659
0.155	0.37671
0.156	0.37683
0.157	0.37683
0.158	0.37678
0.159	0.37673
0.16	0.37667
0.161	0.37662
0.162	0.37657
0.163	0.37652
0.164	0.37647
0.165	0.37627
0.166	0.37605
0.167	0.37584
0.168	0.37562
0.169	0.37541
0.17	0.37519
0.171	0.37497
0.172	0.37474
0.173	0.37436
0.174	0.37399
0.175	0.37362
0.176	0.37324
0.177	0.37287
0.178	0.3725
0.179	0.37212
0.18	0.3717
0.181	0.37118
0.182	0.37066
0.183	0.37014
0.184	0.36962
0.185	0.3691
0.186	0.36858
0.187	0.36806
0.188	0.36747
0.189	0.36682
0.19	0.36616
0.191	0.36551
0.192	0.36485
0.193	0.3642
0.194	0.36354
0.195	0.36289
0.196	0.36215
0.197	0.36138
0.198	0.3606
0.199	0.35983
0.2	0.35905
0.201	0.35828
0.202	0.3575
0.203	0.35673
0.204	0.35586
0.205	0.35498
0.206	0.3541
0.207	0.35322
0.208	0.35233
0.209	0.35145
0.21	0.35057
0.211	0.34969
0.212	0.34872
0.213	0.34774
0.214	0.34677
0.215	0.3458
0.216	0.34483
0.217	0.34386
0.218	0.34289
0.219	0.3419
0.22	0.34085
0.221	0.33981
0.222	0.33876
0.223	0.33771
0.224	0.33667
0.225	0.33562
0.226	0.33458
0.227	0.3335
0.228	0.3324
0.229	0.33129
0.23	0.33018
0.231	0.32908
0.232	0.32797
0.233	0.32687
0.234	0.32576
0.235	0.32462
0.236	0.32347
0.237	0.32232
0.238	0.32116
0.239	0.32001
0.24	0.31886
0.241	0.31771
0.242	0.31655
0.243	0.31537
0.244	0.31418
0.245	0.313
0.246	0.31181
0.247	0.31062
0.248	0.30944
0.249	0.30825
0.25	0.30706
0.251	0.30585
0.252	0.30464
0.253	0.30343
0.254	0.30222
0.255	0.30101
0.256	0.2998
0.257	0.29859
0.258	0.29738
0.259	0.29616
0.26	0.29493
0.261	0.29371
0.262	0.29249
0.263	0.29126
0.264	0.29004
0.265	0.28882
0.266	0.28759
0.267	0.28637
0.268	0.28514
0.269	0.28391
0.27	0.28268
0.271	0.28145
0.272	0.28022
0.273	0.279
0.274	0.27777
0.275	0.27654
0.276	0.27531
0.277	0.27409
0.278	0.27286
0.279	0.27163
0.28	0.2704
0.281	0.26918
0.282	0.26795
0.283	0.26673
0.284	0.26551
0.285	0.26429
0.286	0.26307
0.287	0.26185
0.288	0.26063
0.289	0.25941
0.29	0.25819
0.291	0.25698
0.292	0.25577
0.293	0.25456
0.294	0.25335
0.295	0.25214
0.296	0.25093
0.297	0.24972
0.298	0.24852
0.299	0.24732
0.3	0.24612
0.301	0.24492
0.302	0.24372
0.303	0.24252
0.304	0.24132
0.305	0.24012
0.306	0.23894
0.307	0.23775
0.308	0.23656
0.309	0.23538
0.31	0.23419
0.311	0.23301
0.312	0.23182
0.313	0.23064
0.314	0.22947
0.315	0.22829
0.316	0.22712
0.317	0.22595
0.318	0.22478
0.319	0.22361
0.32	0.22243
0.321	0.22127
0.322	0.22011
0.323	0.21895
0.324	0.21779
0.325	0.21663
0.326	0.21548
0.327	0.21432
0.328	0.21316
0.329	0.21201
0.33	0.21087
0.331	0.20972
0.332	0.20857
0.333	0.20743
0.334	0.20628
0.335	0.20514
0.336	0.20399
0.337	0.20286
0.338	0.20173
0.339	0.20059
0.34	0.19946
0.341	0.19832
0.342	0.19719
0.343	0.19606
0.344	0.19493
0.345	0.1938
0.346	0.19268
0.347	0.19156
0.348	0.19043
0.349	0.18931
0.35	0.18819
0.351	0.18706
0.352	0.18595
0.353	0.18483
0.354	0.18372
0.355	0.18261
0.356	0.18149
0.357	0.18038
0.358	0.17926
0.359	0.17815
0.36	0.17704
0.361	0.17594
0.362	0.17483
0.363	0.17373
0.364	0.17262
0.365	0.17152
0.366	0.17041
0.367	0.16931
0.368	0.16821
0.369	0.16711
0.37	0.16601
0.371	0.16491
0.372	0.16381
0.373	0.16272
0.374	0.16162
0.375	0.16052
0.376	0.15943
0.377	0.15833
0.378	0.15724
0.379	0.15615
0.38	0.15506
0.381	0.15396
0.382	0.15287
0.383	0.15178
0.384	0.15069
0.385	0.14961
0.386	0.14852
0.387	0.14743
0.388	0.14634
0.389	0.14525
0.39	0.14417
0.391	0.14308
0.392	0.142
0.393	0.14091
0.394	0.13983
0.395	0.13874
0.396	0.13766
0.397	0.13658
0.398	0.13549
0.399	0.13441
0.4	0.13333
0.401	0.13225
0.402	0.13117
0.403	0.13009
0.404	0.129
0.405	0.12792
0.406	0.12684
0.407	0.12576
0.408	0.12468
0.409	0.12361
0.41	0.12253
0.411	0.12145
0.412	0.12037
0.413	0.11929
0.414	0.11821
0.415	0.11713
0.416	0.11606
0.417	0.11498
0.418	0.1139
0.419	0.11283
0.42	0.11175
0.421	0.11067
0.422	0.1096
0.423	0.10852
0.424	0.10744
0.425	0.10637
0.426	0.10529
0.427	0.10422
0.428	0.10314
0.429	0.10207
0.43	0.10099
0.431	0.099914
0.432	0.098839
0.433	0.097764
0.434	0.096689
0.435	0.095614
0.436	0.094539
0.437	0.093464
0.438	0.092389
0.439	0.091314
0.44	0.09024
0.441	0.089165
0.442	0.088091
0.443	0.087016
0.444	0.085942
0.445	0.084867
0.446	0.083793
0.447	0.082719
0.448	0.081645
0.449	0.080571
0.45	0.079497
0.451	0.078423
0.452	0.077349
0.453	0.076275
0.454	0.075201
0.455	0.074127
0.456	0.073053
0.457	0.071979
0.458	0.070905
0.459	0.069831
0.46	0.068757
0.461	0.067683
0.462	0.066609
0.463	0.065535
0.464	0.064461
0.465	0.063387
0.466	0.062313
0.467	0.061239
0.468	0.060165
0.469	0.05909
0.47	0.058016
0.471	0.056941
0.472	0.055867
0.473	0.054792
0.474	0.053718
0.475	0.052643
0.476	0.051569
0.477	0.050494
0.478	0.04942
0.479	0.048345
0.48	0.04727
0.481	0.046195
0.482	0.045121
0.483	0.044046
0.484	0.042971
0.485	0.041896
0.486	0.040821
0.487	0.039745
0.488	0.03867
0.489	0.037595
0.49	0.03652
0.491	0.035444
0.492	0.034369
0.493	0.033293
0.494	0.032217
0.495	0.031141
0.496	0.030065
0.497	0.028988
0.498	0.027912
0.499	0.026836
0.5	0.02576
0.501	0.024683
0.502	0.023606
0.503	0.022529
0.504	0.021452
0.505	0.020375
0.506	0.019298
0.507	0.018221
0.508	0.017143
0.509	0.016065
0.51	0.014987
0.511	0.01391
0.512	0.012832
0.513	0.011754
0.514	0.010676
0.515	0.0095977
0.516	0.0085193
0.517	0.00744
0.518	0.0063608
0.519	0.0052816
0.52	0.0042024
0.521	0.0031231
0.522	0.0020439
0.523	0.00096468
0.524	-0.00011548
0.525	-0.0011964
0.526	-0.0022773
0.527	-0.0033582
0.528	-0.0044391
0.529	-0.00552
0.53	-0.0066008
0.531	-0.0076818
0.532	-0.0087638
0.533	-0.0098463
0.534	-0.010929
0.535	-0.012011
0.536	-0.013094
0.537	-0.014176
0.538	-0.015258
0.539	-0.016341
0.54	-0.017425
0.541	-0.018509
0.542	-0.019594
0.543	-0.020678
0.544	-0.021763
0.545	-0.022847
0.546	-0.023931
0.547	-0.025016
0.548	-0.026102
0.549	-0.027189
0.55	-0.028275
0.551	-0.029361
0.552	-0.030448
0.553	-0.031534
0.554	-0.032621
0.555	-0.033708
0.556	-0.034797
0.557	-0.035886
0.558	-0.036975
0.559	-0.038064
0.56	-0.039153
0.561	-0.040242
0.562	-0.04133
0.563	-0.042421
0.564	-0.043512
0.565	-0.044604
0.566	-0.045695
0.567	-0.046787
0.568	-0.047878
0.569	-0.04897
0.57	-0.050061
0.571	-0.051155
0.572	-0.052249
0.573	-0.053344
0.574	-0.054438
0.575	-0.055532
0.576	-0.056627
0.577	-0.057721
0.578	-0.058815
0.579	-0.059912
0.58	-0.06101
0.581	-0.062107
0.582	-0.063205
0.583	-0.064302
0.584	-0.0654
0.585	-0.066498
0.586	-0.067595
0.587	-0.068696
0.588	-0.069797
0.589	-0.070898
0.59	-0.071999
0.591	-0.0731
0.592	-0.0742
0.593	-0.075301
0.594	-0.076403
0.595	-0.077508
0.596	-0.078612
0.597	-0.079717
0.598	-0.080821
0.599	-0.081926
0.6	-0.083031
0.601	-0.084135
0.602	-0.085241
0.603	-0.08635
0.604	-0.087458
0.605	-0.088566
0.606	-0.089675
0.607	-0.090783
0.608	-0.091891
0.609	-0.092999
0.61	-0.09411
0.611	-0.095222
0.612	-0.096334
0.613	-0.097446
0.614	-0.098559
0.615	-0.099671
0.616	-0.10078
0.617	-0.10189
0.618	-0.10301
0.619	-0.10413
0.62	-0.10524
0.621	-0.10636
0.622	-0.10748
0.623	-0.10859
0.624	-0.10971
0.625	-0.11083
0.626	-0.11195
0.627	-0.11307
0.628	-0.11419
0.629	-0.11531
0.63	-0.11643
0.631	-0.11755
0.632	-0.11867
0.633	-0.11979
0.634	-0.12092
0.635	-0.12204
0.636	-0.12317
0.637	-0.12429
0.638	-0.12541
0.639	-0.12654
0.64	-0.12766
0.641	-0.12879
0.642	-0.12992
0.643	-0.13105
0.644	-0.13218
0.645	-0.13331
0.646	-0.13443
0.647	-0.13556
0.648	-0.13669
0.649	-0.13782
0.65	-0.13896
0.651	-0.14009
0.652	-0.14122
0.653	-0.14236
0.654	-0.14349
0.655	-0.14462
0.656	-0.14575
0.657	-0.14689
0.658	-0.14803
0.659	-0.14916
0.66	-0.1503
0.661	-0.15144
0.662	-0.15257
0.663	-0.15371
0.664	-0.15485
0.665	-0.15599
0.666	-0.15713
0.667	-0.15826
0.668	-0.1594
0.669	-0.16054
0.67	-0.16168
0.671	-0.16282
0.672	-0.16396
0.673	-0.16511
0.674	-0.16625
0.675	-0.16739
0.676	-0.16854
0.677	-0.16968
0.678	-0.17082
0.679	-0.17196
0.68	-0.17311
0.681	-0.17425
0.682	-0.1754
0.683	-0.17654
0.684	-0.17769
0.685	-0.17883
0.686	-0.17998
0.687	-0.18113
0.688	-0.18227
0.689	-0.18342
0.69	-0.18457
0.691	-0.18571
0.692	-0.18686
0.693	-0.18801
0.694	-0.18915
0.695	-0.1903
0.696	-0.19145
0.697	-0.1926
0.698	-0.19374
0.699	-0.19489
0.7	-0.19604
0.701	-0.19719
0.702	-0.19834
0.703	-0.19948
0.704	-0.20063
0.705	-0.20178
0.706	-0.20293
0.707	-0.20408
0.708	-0.20522
0.709	-0.20637
0.71	-0.20752
0.711	-0.20867
0.712	-0.20982
0.713	-0.21096
0.714	-0.21211
0.715	-0.21326
0.716	-0.21441
0.717	-0.21556
0.718	-0.2167
0.719	-0.21785
0.72	-0.219
0.721	-0.22015
0.722	-0.22129
0.723	-0.22244
0.724	-0.22359
0.725	-0.22473
0.726	-0.22588
0.727	-0.22703
0.728	-0.22817
0.729	-0.22932
0.73	-0.23047
0.731	-0.23161
0.732	-0.23276
0.733	-0.2339
0.734	-0.23505
0.735	-0.2362
0.736	-0.23734
0.737	-0.23849
0.738	-0.23963
0.739	-0.24078
0.74	-0.24192
0.741	-0.24307
0.742	-0.24421
0.743	-0.24536
0.744	-0.24651
0.745	-0.24765
0.746	-0.2488
0.747	-0.24995
0.748	-0.2511
0.749	-0.25224
0.75	-0.25339
0.751	-0.25454
0.752	-0.25569
0.753	-0.25684
0.754	-0.25799
0.755	-0.25914
0.756	-0.26029
0.757	-0.26144
0.758	-0.26259
0.759	-0.26375
0.76	-0.26491
0.761	-0.26607
0.762	-0.26722
0.763	-0.26838
0.764	-0.26954
0.765	-0.2707
0.766	-0.27186
0.767	-0.27303
0.768	-0.27421
0.769	-0.27538
0.77	-0.27655
0.771	-0.27772
0.772	-0.2789
0.773	-0.28007
0.774	-0.28125
0.775	-0.28245
0.776	-0.28365
0.777	-0.28484
0.778	-0.28604
0.779	-0.28724
0.78	-0.28843
0.781	-0.28963
0.782	-0.29085
0.783	-0.29209
0.784	-0.29332
0.785	-0.29455
0.786	-0.29578
0.787	-0.29702
0.788	-0.29825
0.789	-0.29948
0.79	-0.30077
0.791	-0.30205
0.792	-0.30334
0.793	-0.30462
0.794	-0.30591
0.795	-0.30719
0.796	-0.30848
0.797	-0.30977
0.798	-0.31113
0.799	-0.31249
0.8	-0.31385
0.801	-0.31521
0.802	-0.31657
0.803	-0.31793
0.804	-0.31929
0.805	-0.32067
0.806	-0.32213
0.807	-0.32359
0.808	-0.32504
0.809	-0.3265
0.81	-0.32795
0.811	-0.32941
0.812	-0.33087
0.813	-0.33239
0.814	-0.33397
0.815	-0.33555
0.816	-0.33713
0.817	-0.33871
0.818	-0.34029
0.819	-0.34187
0.82	-0.34346
0.821	-0.34514
0.822	-0.34688
0.823	-0.34861
0.824	-0.35034
0.825	-0.35208
0.826	-0.35381
0.827	-0.35554
0.828	-0.35728
0.829	-0.35917
0.83	-0.36108
0.831	-0.363
0.832	-0.36491
0.833	-0.36682
0.834	-0.36874
0.835	-0.37065
0.836	-0.37258
0.837	-0.37468
0.838	-0.37679
0.839	-0.3789
0.84	-0.38101
0.841	-0.38311
0.842	-0.38522
0.843	-0.38733
0.844	-0.38947
0.845	-0.39179
0.846	-0.3941
0.847	-0.39642
0.848	-0.39874
0.849	-0.40105
0.85	-0.40336
0.851	-0.40567
0.852	-0.40806
0.853	-0.41056
0.854	-0.41305
0.855	-0.41555
0.856	-0.41804
0.857	-0.42054
0.858	-0.42303
0.859	-0.42553
0.86	-0.42811
0.861	-0.43074
0.862	-0.43336
0.863	-0.43599
0.864	-0.43862
0.865	-0.44125
0.866	-0.44388
0.867	-0.44651
0.868	-0.44916
0.869	-0.45183
0.87	-0.45449
0.871	-0.45716
0.872	-0.45982
0.873	-0.46249
0.874	-0.46515
0.875	-0.46782
0.876	-0.4704
0.877	-0.47296
0.878	-0.47552
0.879	-0.47808
0.88	-0.48064
0.881	-0.48321
0.882	-0.48577
0.883	-0.48828
0.884	-0.49055
0.885	-0.49281
0.886	-0.49508
0.887	-0.49734
0.888	-0.49961
0.889	-0.50187
0.89	-0.50414
0.891	-0.5062
0.892	-0.50793
0.893	-0.50965
0.894	-0.51137
0.895	-0.5131
0.896	-0.51482
0.897	-0.51655
0.898	-0.51827
0.899	-0.51955
0.9	-0.52048
0.901	-0.5214
0.902	-0.52233
0.903	-0.52326
0.904	-0.52418
0.905	-0.52511
0.906	-0.52604
0.907	-0.52611
0.908	-0.52595
0.909	-0.52579
0.91	-0.52563
0.911	-0.52547
0.912	-0.52531
0.913	-0.52515
0.914	-0.52499
0.915	-0.5236
0.916	-0.52213
0.917	-0.52066
0.918	-0.51919
0.919	-0.51772
0.92	-0.51625
0.921	-0.51478
0.922	-0.51313
0.923	-0.51018
0.924	-0.50724
0.925	-0.50429
0.926	-0.50134
0.927	-0.4984
0.928	-0.49545
0.929	-0.49251
0.93	-0.48909
0.931	-0.48464
0.932	-0.48018
0.933	-0.47573
0.934	-0.47128
0.935	-0.46682
0.936	-0.46237
0.937	-0.45791
0.938	-0.45272
0.939	-0.44686
0.94	-0.441
0.941	-0.43513
0.942	-0.42928
0.943	-0.4234
0.944	-0.41753
0.945	-0.41165
0.946	-0.40497
0.947	-0.39792
0.948	-0.39086
0.949	-0.38381
0.95	-0.37676
0.951	-0.3697
0.952	-0.36265
0.953	-0.35559
0.954	-0.34781
0.955	-0.33992
0.956	-0.33203
0.957	-0.32414
0.958	-0.31626
0.959	-0.30837
0.96	-0.30048
0.961	-0.29256
0.962	-0.28423
0.963	-0.2759
0.964	-0.26757
0.965	-0.25924
0.966	-0.25091
0.967	-0.24258
0.968	-0.23425
0.969	-0.22596
0.97	-0.21767
0.971	-0.20938
0.972	-0.2011
0.973	-0.19282
0.974	-0.18453
0.975	-0.17624
0.976	-0.16795
0.977	-0.15986
0.978	-0.15202
0.979	-0.14419
0.98	-0.13635
0.981	-0.12851
0.982	-0.12068
0.983	-0.11284
0.984	-0.105
0.985	-0.097656
0.986	-0.090608
0.987	-0.083559
0.988	-0.07651
0.989	-0.069461
0.99	-0.062413
0.991	-0.055364
0.992	-0.048315
0.993	-0.042106
0.994	-0.036092
0.995	-0.030078
0.996	-0.024063
0.997	-0.018049
0.998	-0.012034
0.999	-0.0060202
1	-6E-06



==> results/lid_driven_cavity/squaremesh/re1000_r250_s150_k3_32_u1.txt <==
a	Points:1
4E-06	0
1.2321e-05	0.001
2.0641e-05	0.002
2.8962e-05	0.003
3.7282e-05	0.004
4.5603e-05	0.005
5.3923e-05	0.006
6.2244e-05	0.007
4.8282e-05	0.008
-6.1919e-05	0.009
-0.00017212	0.01
-0.00028232	0.011
-0.00039252	0.012
-0.00050272	0.013
-0.00061292	0.014
-0.00072312	0.015
-0.00087902	0.016
-0.0011111	0.017
-0.0013431	0.018
-0.0015752	0.019
-0.0018072	0.02
-0.0020393	0.021
-0.0022713	0.022
-0.0025034	0.023
-0.0028051	0.024
-0.0031611	0.025
-0.003517	0.026
-0.003873	0.027
-0.004229	0.028
-0.004585	0.029
-0.004941	0.03
-0.005297	0.031
-0.0057482	0.032
-0.0062297	0.033
-0.0067113	0.034
-0.0071929	0.035
-0.0076754	0.036
-0.008157	0.037
-0.0086386	0.038
-0.0091201	0.039
-0.0097176	0.04
-0.010323	0.041
-0.010928	0.042
-0.011533	0.043
-0.012138	0.044
-0.012743	0.045
-0.013348	0.046
-0.013969	0.047
-0.014696	0.048
-0.015423	0.049
-0.016151	0.05
-0.016878	0.051
-0.017605	0.052
-0.018332	0.053
-0.01906	0.054
-0.019824	0.055
-0.02067	0.056
-0.021516	0.057
-0.022362	0.058
-0.023209	0.059
-0.024055	0.06
-0.024901	0.061
-0.025747	0.062
-0.02665	0.063
-0.027611	0.064
-0.028572	0.065
-0.029533	0.066
-0.030494	0.067
-0.031455	0.068
-0.032416	0.069
-0.033377	0.07
-0.034414	0.071
-0.035486	0.072
-0.036557	0.073
-0.037628	0.074
-0.0387	0.075
-0.039771	0.076
-0.040843	0.077
-0.041914	0.078
-0.043078	0.079
-0.044255	0.08
-0.045432	0.081
-0.046609	0.082
-0.047787	0.083
-0.048964	0.084
-0.050141	0.085
-0.051324	0.086
-0.052603	0.087
-0.053881	0.088
-0.055159	0.089
-0.056437	0.09
-0.057716	0.091
-0.058994	0.092
-0.060272	0.093
-0.061574	0.094
-0.062948	0.095
-0.064322	0.096
-0.065696	0.097
-0.06707	0.098
-0.068443	0.099
-0.069817	0.1
-0.071191	0.101
-0.072604	0.102
-0.074067	0.103
-0.075531	0.104
-0.076994	0.105
-0.078458	0.106
-0.079921	0.107
-0.081385	0.108
-0.082848	0.109
-0.084364	0.11
-0.085911	0.111
-0.087457	0.112
-0.089004	0.113
-0.090551	0.114
-0.092098	0.115
-0.093644	0.116
-0.095191	0.117
-0.096801	0.118
-0.098425	0.119
-0.10005	0.12
-0.10167	0.121
-0.1033	0.122
-0.10492	0.123
-0.10654	0.124
-0.10817	0.125
-0.10986	0.126
-0.11156	0.127
-0.11325	0.128
-0.11494	0.129
-0.11664	0.13
-0.11833	0.131
-0.12003	0.132
-0.12173	0.133
-0.12349	0.134
-0.12524	0.135
-0.127	0.136
-0.12875	0.137
-0.13051	0.138
-0.13227	0.139
-0.13402	0.14
-0.1358	0.141
-0.13761	0.142
-0.13942	0.143
-0.14123	0.144
-0.14304	0.145
-0.14485	0.146
-0.14666	0.147
-0.14847	0.148
-0.1503	0.149
-0.15216	0.15
-0.15402	0.151
-0.15587	0.152
-0.15773	0.153
-0.15958	0.154
-0.16144	0.155
-0.16329	0.156
-0.16518	0.157
-0.16707	0.158
-0.16896	0.159
-0.17086	0.16
-0.17275	0.161
-0.17464	0.162
-0.17653	0.163
-0.17843	0.164
-0.18035	0.165
-0.18227	0.166
-0.18419	0.167
-0.18611	0.168
-0.18803	0.169
-0.18995	0.17
-0.19187	0.171
-0.19379	0.172
-0.19573	0.173
-0.19766	0.174
-0.1996	0.175
-0.20154	0.176
-0.20348	0.177
-0.20542	0.178
-0.20736	0.179
-0.2093	0.18
-0.21124	0.181
-0.21319	0.182
-0.21514	0.183
-0.21708	0.184
-0.21903	0.185
-0.22098	0.186
-0.22292	0.187
-0.22487	0.188
-0.22681	0.189
-0.22876	0.19
-0.2307	0.191
-0.23265	0.192
-0.23459	0.193
-0.23653	0.194
-0.23848	0.195
-0.24042	0.196
-0.24235	0.197
-0.24428	0.198
-0.24621	0.199
-0.24814	0.2
-0.25008	0.201
-0.25201	0.202
-0.25394	0.203
-0.25585	0.204
-0.25776	0.205
-0.25967	0.206
-0.26158	0.207
-0.26349	0.208
-0.2654	0.209
-0.26731	0.21
-0.26921	0.211
-0.27109	0.212
-0.27296	0.213
-0.27484	0.214
-0.27672	0.215
-0.27859	0.216
-0.28047	0.217
-0.28234	0.218
-0.28421	0.219
-0.28604	0.22
-0.28787	0.221
-0.2897	0.222
-0.29153	0.223
-0.29336	0.224
-0.29519	0.225
-0.29702	0.226
-0.29883	0.227
-0.30061	0.228
-0.30238	0.229
-0.30416	0.23
-0.30593	0.231
-0.30771	0.232
-0.30948	0.233
-0.31126	0.234
-0.31299	0.235
-0.3147	0.236
-0.3164	0.237
-0.31811	0.238
-0.31982	0.239
-0.32153	0.24
-0.32324	0.241
-0.32494	0.242
-0.32659	0.243
-0.32822	0.244
-0.32985	0.245
-0.33148	0.246
-0.33311	0.247
-0.33474	0.248
-0.33636	0.249
-0.33799	0.25
-0.33953	0.251
-0.34107	0.252
-0.34261	0.253
-0.34415	0.254
-0.34569	0.255
-0.34723	0.256
-0.34877	0.257
-0.35029	0.258
-0.35173	0.259
-0.35316	0.26
-0.3546	0.261
-0.35604	0.262
-0.35747	0.263
-0.35891	0.264
-0.36035	0.265
-0.36174	0.266
-0.36307	0.267
-0.36439	0.268
-0.36571	0.269
-0.36704	0.27
-0.36836	0.271
-0.36968	0.272
-0.37101	0.273
-0.37226	0.274
-0.37346	0.275
-0.37465	0.276
-0.37585	0.277
-0.37705	0.278
-0.37825	0.279
-0.37945	0.28
-0.38064	0.281
-0.38174	0.282
-0.3828	0.283
-0.38386	0.284
-0.38492	0.285
-0.38598	0.286
-0.38705	0.287
-0.38811	0.288
-0.38917	0.289
-0.39009	0.29
-0.391	0.291
-0.39191	0.292
-0.39283	0.293
-0.39374	0.294
-0.39465	0.295
-0.39556	0.296
-0.39646	0.297
-0.39721	0.298
-0.39796	0.299
-0.39871	0.3
-0.39947	0.301
-0.40022	0.302
-0.40097	0.303
-0.40172	0.304
-0.40242	0.305
-0.403	0.306
-0.40359	0.307
-0.40417	0.308
-0.40475	0.309
-0.40533	0.31
-0.40592	0.311
-0.4065	0.312
-0.40699	0.313
-0.40739	0.314
-0.40779	0.315
-0.4082	0.316
-0.4086	0.317
-0.409	0.318
-0.4094	0.319
-0.4098	0.32
-0.41008	0.321
-0.41029	0.322
-0.4105	0.323
-0.41071	0.324
-0.41093	0.325
-0.41114	0.326
-0.41135	0.327
-0.41157	0.328
-0.41161	0.329
-0.41162	0.33
-0.41164	0.331
-0.41166	0.332
-0.41167	0.333
-0.41169	0.334
-0.4117	0.335
-0.41171	0.336
-0.41152	0.337
-0.41133	0.338
-0.41115	0.339
-0.41096	0.34
-0.41078	0.341
-0.41059	0.342
-0.4104	0.343
-0.41017	0.344
-0.40977	0.345
-0.40938	0.346
-0.40899	0.347
-0.4086	0.348
-0.40821	0.349
-0.40782	0.35
-0.40743	0.351
-0.40695	0.352
-0.40635	0.353
-0.40576	0.354
-0.40516	0.355
-0.40457	0.356
-0.40397	0.357
-0.40338	0.358
-0.40278	0.359
-0.40206	0.36
-0.40127	0.361
-0.40048	0.362
-0.39969	0.363
-0.3989	0.364
-0.3981	0.365
-0.39731	0.366
-0.39652	0.367
-0.39558	0.368
-0.3946	0.369
-0.39363	0.37
-0.39265	0.371
-0.39167	0.372
-0.3907	0.373
-0.38972	0.374
-0.38874	0.375
-0.3876	0.376
-0.38646	0.377
-0.38532	0.378
-0.38418	0.379
-0.38304	0.38
-0.3819	0.381
-0.38076	0.382
-0.37959	0.383
-0.37831	0.384
-0.37703	0.385
-0.37575	0.386
-0.37447	0.387
-0.37319	0.388
-0.37191	0.389
-0.37063	0.39
-0.36931	0.391
-0.36791	0.392
-0.36652	0.393
-0.36513	0.394
-0.36373	0.395
-0.36234	0.396
-0.36095	0.397
-0.35955	0.398
-0.35811	0.399
-0.35663	0.4
-0.35515	0.401
-0.35367	0.402
-0.35219	0.403
-0.35071	0.404
-0.34923	0.405
-0.34775	0.406
-0.34622	0.407
-0.34468	0.408
-0.34313	0.409
-0.34159	0.41
-0.34005	0.411
-0.3385	0.412
-0.33696	0.413
-0.33542	0.414
-0.33383	0.415
-0.33225	0.416
-0.33066	0.417
-0.32908	0.418
-0.3275	0.419
-0.32591	0.42
-0.32433	0.421
-0.32274	0.422
-0.32113	0.423
-0.31952	0.424
-0.31791	0.425
-0.3163	0.426
-0.3147	0.427
-0.31309	0.428
-0.31148	0.429
-0.30987	0.43
-0.30825	0.431
-0.30663	0.432
-0.30501	0.433
-0.30339	0.434
-0.30177	0.435
-0.30015	0.436
-0.29853	0.437
-0.29691	0.438
-0.29529	0.439
-0.29367	0.44
-0.29206	0.441
-0.29044	0.442
-0.28882	0.443
-0.2872	0.444
-0.28558	0.445
-0.28397	0.446
-0.28235	0.447
-0.28074	0.448
-0.27913	0.449
-0.27752	0.45
-0.27591	0.451
-0.2743	0.452
-0.27269	0.453
-0.27109	0.454
-0.26949	0.455
-0.26789	0.456
-0.26629	0.457
-0.26469	0.458
-0.26309	0.459
-0.26149	0.46
-0.25989	0.461
-0.25831	0.462
-0.25673	0.463
-0.25514	0.464
-0.25356	0.465
-0.25197	0.466
-0.25039	0.467
-0.2488	0.468
-0.24722	0.469
-0.24566	0.47
-0.24409	0.471
-0.24252	0.472
-0.24095	0.473
-0.23938	0.474
-0.23781	0.475
-0.23624	0.476
-0.23468	0.477
-0.23313	0.478
-0.23158	0.479
-0.23002	0.48
-0.22847	0.481
-0.22692	0.482
-0.22536	0.483
-0.22381	0.484
-0.22226	0.485
-0.22072	0.486
-0.21919	0.487
-0.21765	0.488
-0.21611	0.489
-0.21457	0.49
-0.21303	0.491
-0.21149	0.492
-0.20996	0.493
-0.20843	0.494
-0.2069	0.495
-0.20537	0.496
-0.20384	0.497
-0.20231	0.498
-0.20079	0.499
-0.19926	0.5
-0.19774	0.501
-0.19622	0.502
-0.1947	0.503
-0.19318	0.504
-0.19166	0.505
-0.19014	0.506
-0.18862	0.507
-0.18711	0.508
-0.18559	0.509
-0.18408	0.51
-0.18257	0.511
-0.18106	0.512
-0.17955	0.513
-0.17803	0.514
-0.17652	0.515
-0.17501	0.516
-0.1735	0.517
-0.172	0.518
-0.17049	0.519
-0.16898	0.52
-0.16748	0.521
-0.16597	0.522
-0.16446	0.523
-0.16296	0.524
-0.16145	0.525
-0.15995	0.526
-0.15845	0.527
-0.15694	0.528
-0.15544	0.529
-0.15394	0.53
-0.15243	0.531
-0.15093	0.532
-0.14943	0.533
-0.14793	0.534
-0.14642	0.535
-0.14492	0.536
-0.14342	0.537
-0.14192	0.538
-0.14042	0.539
-0.13892	0.54
-0.13742	0.541
-0.13592	0.542
-0.13442	0.543
-0.13292	0.544
-0.13142	0.545
-0.12992	0.546
-0.12842	0.547
-0.12692	0.548
-0.12543	0.549
-0.12393	0.55
-0.12243	0.551
-0.12093	0.552
-0.11943	0.553
-0.11794	0.554
-0.11644	0.555
-0.11494	0.556
-0.11344	0.557
-0.11195	0.558
-0.11045	0.559
-0.10895	0.56
-0.10746	0.561
-0.10596	0.562
-0.10446	0.563
-0.10297	0.564
-0.10147	0.565
-0.09998	0.566
-0.098488	0.567
-0.096993	0.568
-0.095498	0.569
-0.094003	0.57
-0.092511	0.571
-0.09102	0.572
-0.089528	0.573
-0.088037	0.574
-0.086546	0.575
-0.085054	0.576
-0.083563	0.577
-0.082071	0.578
-0.080583	0.579
-0.079096	0.58
-0.077608	0.581
-0.076121	0.582
-0.074633	0.583
-0.073146	0.584
-0.071658	0.585
-0.070171	0.586
-0.068687	0.587
-0.067203	0.588
-0.065719	0.589
-0.064235	0.59
-0.062751	0.591
-0.061267	0.592
-0.059783	0.593
-0.058299	0.594
-0.05682	0.595
-0.05534	0.596
-0.053861	0.597
-0.052387	0.598
-0.050906	0.599
-0.049425	0.6
-0.047944	0.601
-0.046465	0.602
-0.044988	0.603
-0.043511	0.604
-0.042034	0.605
-0.040557	0.606
-0.03908	0.607
-0.037603	0.608
-0.036126	0.609
-0.03465	0.61
-0.033175	0.611
-0.0317	0.612
-0.030225	0.613
-0.02875	0.614
-0.027275	0.615
-0.0258	0.616
-0.024325	0.617
-0.022848	0.618
-0.021371	0.619
-0.019894	0.62
-0.018416	0.621
-0.016939	0.622
-0.015462	0.623
-0.013984	0.624
-0.012507	0.625
-0.01099	0.626
-0.0095047	0.627
-0.008019	0.628
-0.0065334	0.629
-0.0050477	0.63
-0.0035621	0.631
-0.0020763	0.632
-0.0005887	0.633
0.00090764	0.634
0.002404	0.635
0.0039003	0.636
0.0053967	0.637
0.0068931	0.638
0.0083894	0.639
0.0098858	0.64
0.011389	0.641
0.012903	0.642
0.014417	0.643
0.015931	0.644
0.017445	0.645
0.01896	0.646
0.020474	0.647
0.021988	0.648
0.023514	0.649
0.025049	0.65
0.026584	0.651
0.028119	0.652
0.029654	0.653
0.031189	0.654
0.032724	0.655
0.034259	0.656
0.035771	0.657
0.037317	0.658
0.038862	0.659
0.040408	0.66
0.041949	0.661
0.043495	0.662
0.045041	0.663
0.046587	0.664
0.048148	0.665
0.049709	0.666
0.051271	0.667
0.052833	0.668
0.054394	0.669
0.055956	0.67
0.057518	0.671
0.059081	0.672
0.060657	0.673
0.062233	0.674
0.063809	0.675
0.065385	0.676
0.066961	0.677
0.068537	0.678
0.070113	0.679
0.071693	0.68
0.073283	0.681
0.074873	0.682
0.076463	0.683
0.078053	0.684
0.079643	0.685
0.081233	0.686
0.082823	0.687
0.084433	0.688
0.086042	0.689
0.08765	0.69
0.089258	0.691
0.090866	0.692
0.092474	0.693
0.094083	0.694
0.095691	0.695
0.097311	0.696
0.098937	0.697
0.10056	0.698
0.10219	0.699
0.10381	0.7
0.10544	0.701
0.10706	0.702
0.10869	0.703
0.11033	0.704
0.11198	0.705
0.11362	0.706
0.11526	0.707
0.11691	0.708
0.11855	0.709
0.12019	0.71
0.12184	0.711
0.1235	0.712
0.12517	0.713
0.12683	0.714
0.12849	0.715
0.13016	0.716
0.13182	0.717
0.13348	0.718
0.13515	0.719
0.13683	0.72
0.13852	0.721
0.1402	0.722
0.14189	0.723
0.14357	0.724
0.14525	0.725
0.14694	0.726
0.14863	0.727
0.15034	0.728
0.15204	0.729
0.15375	0.73
0.15545	0.731
0.15716	0.732
0.15886	0.733
0.16057	0.734
0.16229	0.735
0.16401	0.736
0.16574	0.737
0.16747	0.738
0.1692	0.739
0.17092	0.74
0.17265	0.741
0.17438	0.742
0.17612	0.743
0.17787	0.744
0.17962	0.745
0.18137	0.746
0.18312	0.747
0.18487	0.748
0.18662	0.749
0.18837	0.75
0.19014	0.751
0.19191	0.752
0.19368	0.753
0.19545	0.754
0.19722	0.755
0.19899	0.756
0.20076	0.757
0.20253	0.758
0.20433	0.759
0.20612	0.76
0.20791	0.761
0.2097	0.762
0.21149	0.763
0.21328	0.764
0.21507	0.765
0.21687	0.766
0.21868	0.767
0.22049	0.768
0.2223	0.769
0.22411	0.77
0.22591	0.771
0.22772	0.772
0.22953	0.773
0.23135	0.774
0.23318	0.775
0.235	0.776
0.23683	0.777
0.23865	0.778
0.24048	0.779
0.2423	0.78
0.24413	0.781
0.24596	0.782
0.2478	0.783
0.24964	0.784
0.25147	0.785
0.25331	0.786
0.25515	0.787
0.25699	0.788
0.25882	0.789
0.26067	0.79
0.26252	0.791
0.26436	0.792
0.26621	0.793
0.26805	0.794
0.2699	0.795
0.27174	0.796
0.27359	0.797
0.27544	0.798
0.27728	0.799
0.27913	0.8
0.28098	0.801
0.28283	0.802
0.28468	0.803
0.28652	0.804
0.28837	0.805
0.29022	0.806
0.29206	0.807
0.29391	0.808
0.29575	0.809
0.2976	0.81
0.29944	0.811
0.30129	0.812
0.30313	0.813
0.30497	0.814
0.3068	0.815
0.30864	0.816
0.31047	0.817
0.31231	0.818
0.31415	0.819
0.31598	0.82
0.31781	0.821
0.31963	0.822
0.32145	0.823
0.32327	0.824
0.32509	0.825
0.32691	0.826
0.32873	0.827
0.33055	0.828
0.33235	0.829
0.33414	0.83
0.33594	0.831
0.33774	0.832
0.33954	0.833
0.34134	0.834
0.34313	0.835
0.34493	0.836
0.3467	0.837
0.34847	0.838
0.35024	0.839
0.35201	0.84
0.35379	0.841
0.35556	0.842
0.35733	0.843
0.35909	0.844
0.36084	0.845
0.36258	0.846
0.36432	0.847
0.36607	0.848
0.36781	0.849
0.36956	0.85
0.3713	0.851
0.37304	0.852
0.37476	0.853
0.37649	0.854
0.37821	0.855
0.37994	0.856
0.38166	0.857
0.38339	0.858
0.38512	0.859
0.38685	0.86
0.38859	0.861
0.39032	0.862
0.39206	0.863
0.3938	0.864
0.39553	0.865
0.39727	0.866
0.39901	0.867
0.40081	0.868
0.40262	0.869
0.40443	0.87
0.40624	0.871
0.40805	0.872
0.40986	0.873
0.41167	0.874
0.41348	0.875
0.41548	0.876
0.41748	0.877
0.41947	0.878
0.42146	0.879
0.42345	0.88
0.42544	0.881
0.42743	0.882
0.42948	0.883
0.43179	0.884
0.43409	0.885
0.43639	0.886
0.4387	0.887
0.441	0.888
0.44331	0.889
0.44561	0.89
0.44808	0.891
0.45082	0.892
0.45356	0.893
0.4563	0.894
0.45904	0.895
0.46178	0.896
0.46453	0.897
0.46727	0.898
0.47031	0.899
0.47358	0.9
0.47686	0.901
0.48013	0.902
0.4834	0.903
0.48668	0.904
0.48995	0.905
0.49323	0.906
0.49693	0.907
0.50078	0.908
0.50464	0.909
0.5085	0.91
0.51235	0.911
0.51621	0.912
0.52006	0.913
0.52392	0.914
0.52832	0.915
0.53276	0.916
0.5372	0.917
0.54164	0.918
0.54609	0.919
0.55053	0.92
0.55497	0.921
0.55948	0.922
0.56447	0.923
0.56947	0.924
0.57447	0.925
0.57946	0.926
0.58446	0.927
0.58946	0.928
0.59445	0.929
0.5996	0.93
0.60509	0.931
0.61057	0.932
0.61605	0.933
0.62154	0.934
0.62702	0.935
0.6325	0.936
0.63799	0.937
0.64367	0.938
0.64955	0.939
0.65543	0.94
0.6613	0.941
0.66718	0.942
0.67305	0.943
0.67893	0.944
0.68481	0.945
0.69087	0.946
0.69702	0.947
0.70318	0.948
0.70933	0.949
0.71548	0.95
0.72163	0.951
0.72778	0.952
0.73393	0.953
0.7402	0.954
0.74649	0.955
0.75278	0.956
0.75907	0.957
0.76535	0.958
0.77164	0.959
0.77793	0.96
0.78422	0.961
0.79049	0.962
0.79676	0.963
0.80303	0.964
0.8093	0.965
0.81557	0.966
0.82184	0.967
0.82811	0.968
0.83436	0.969
0.84044	0.97
0.84652	0.971
0.8526	0.972
0.85868	0.973
0.86477	0.974
0.87085	0.975
0.87694	0.976
0.88286	0.977
0.88858	0.978
0.8943	0.979
0.90002	0.98
0.90573	0.981
0.91145	0.982
0.91717	0.983
0.92289	0.984
0.92826	0.985
0.93343	0.986
0.9386	0.987
0.94376	0.988
0.94893	0.989
0.9541	0.99
0.95927	0.991
0.96444	0.992
0.969	0.993
0.97342	0.994
0.97785	0.995
0.98227	0.996
0.9867	0.997
0.99112	0.998
0.99554	0.999
0.99997	1



==> results/lid_driven_cavity/squaremesh/re1000_r250_s150_k3_32_u2.txt <==
Points:0	b
0	1E-06
0.001	0.0047879
0.002	0.0095747
0.003	0.014362
0.004	0.019148
0.005	0.023935
0.006	0.028722
0.007	0.033509
0.008	0.038205
0.009	0.042511
0.01	0.046816
0.011	0.051122
0.012	0.055428
0.013	0.059733
0.014	0.064039
0.015	0.068344
0.016	0.072469
0.017	0.076294
0.018	0.080118
0.019	0.083943
0.02	0.087767
0.021	0.091592
0.022	0.095416
0.023	0.099241
0.024	0.1028
0.025	0.10616
0.026	0.10951
0.027	0.11286
0.028	0.11622
0.029	0.11957
0.03	0.12293
0.031	0.12628
0.032	0.12929
0.033	0.1322
0.034	0.1351
0.035	0.138
0.036	0.14091
0.037	0.14381
0.038	0.14672
0.039	0.14962
0.04	0.15213
0.041	0.15462
0.042	0.1571
0.043	0.15959
0.044	0.16207
0.045	0.16456
0.046	0.16705
0.047	0.16949
0.048	0.17161
0.049	0.17373
0.05	0.17585
0.051	0.17797
0.052	0.1801
0.053	0.18222
0.054	0.18434
0.055	0.18637
0.056	0.18819
0.057	0.19001
0.058	0.19183
0.059	0.19366
0.06	0.19548
0.061	0.1973
0.062	0.19912
0.063	0.20083
0.064	0.20243
0.065	0.20402
0.066	0.20561
0.067	0.20721
0.068	0.2088
0.069	0.2104
0.07	0.21199
0.071	0.21347
0.072	0.21491
0.073	0.21634
0.074	0.21777
0.075	0.21921
0.076	0.22064
0.077	0.22207
0.078	0.2235
0.079	0.22484
0.08	0.22616
0.081	0.22749
0.082	0.22881
0.083	0.23013
0.084	0.23146
0.085	0.23278
0.086	0.2341
0.087	0.23535
0.088	0.23659
0.089	0.23784
0.09	0.23909
0.091	0.24034
0.092	0.24159
0.093	0.24284
0.094	0.24407
0.095	0.24526
0.096	0.24645
0.097	0.24765
0.098	0.24884
0.099	0.25003
0.1	0.25123
0.101	0.25242
0.102	0.25359
0.103	0.25474
0.104	0.25589
0.105	0.25704
0.106	0.25818
0.107	0.25933
0.108	0.26048
0.109	0.26163
0.11	0.26275
0.111	0.26385
0.112	0.26496
0.113	0.26606
0.114	0.26717
0.115	0.26827
0.116	0.26938
0.117	0.27048
0.118	0.27155
0.119	0.27261
0.12	0.27368
0.121	0.27474
0.122	0.2758
0.123	0.27686
0.124	0.27792
0.125	0.27898
0.126	0.28
0.127	0.28101
0.128	0.28203
0.129	0.28304
0.13	0.28406
0.131	0.28507
0.132	0.28609
0.133	0.2871
0.134	0.28806
0.135	0.28903
0.136	0.28999
0.137	0.29096
0.138	0.29192
0.139	0.29289
0.14	0.29385
0.141	0.2948
0.142	0.29571
0.143	0.29662
0.144	0.29753
0.145	0.29844
0.146	0.29935
0.147	0.30027
0.148	0.30118
0.149	0.30206
0.15	0.30291
0.151	0.30376
0.152	0.30462
0.153	0.30547
0.154	0.30633
0.155	0.30718
0.156	0.30803
0.157	0.30884
0.158	0.30963
0.159	0.31043
0.16	0.31122
0.161	0.31201
0.162	0.3128
0.163	0.3136
0.164	0.31439
0.165	0.31512
0.166	0.31585
0.167	0.31657
0.168	0.3173
0.169	0.31803
0.17	0.31875
0.171	0.31948
0.172	0.3202
0.173	0.32085
0.174	0.32151
0.175	0.32217
0.176	0.32283
0.177	0.32348
0.178	0.32414
0.179	0.3248
0.18	0.32543
0.181	0.32602
0.182	0.3266
0.183	0.32719
0.184	0.32777
0.185	0.32836
0.186	0.32894
0.187	0.32953
0.188	0.33008
0.189	0.33058
0.19	0.33109
0.191	0.3316
0.192	0.33211
0.193	0.33262
0.194	0.33313
0.195	0.33364
0.196	0.33409
0.197	0.33452
0.198	0.33495
0.199	0.33537
0.2	0.3358
0.201	0.33623
0.202	0.33666
0.203	0.33709
0.204	0.33745
0.205	0.33779
0.206	0.33814
0.207	0.33848
0.208	0.33883
0.209	0.33917
0.21	0.33952
0.211	0.33986
0.212	0.34012
0.213	0.34038
0.214	0.34064
0.215	0.3409
0.216	0.34116
0.217	0.34142
0.218	0.34167
0.219	0.34191
0.22	0.34208
0.221	0.34225
0.222	0.34242
0.223	0.34259
0.224	0.34276
0.225	0.34293
0.226	0.3431
0.227	0.34323
0.228	0.34331
0.229	0.34339
0.23	0.34346
0.231	0.34354
0.232	0.34362
0.233	0.3437
0.234	0.34378
0.235	0.3438
0.236	0.34378
0.237	0.34376
0.238	0.34375
0.239	0.34373
0.24	0.34371
0.241	0.3437
0.242	0.34368
0.243	0.34358
0.244	0.34347
0.245	0.34336
0.246	0.34324
0.247	0.34313
0.248	0.34302
0.249	0.3429
0.25	0.34279
0.251	0.34258
0.252	0.34237
0.253	0.34215
0.254	0.34194
0.255	0.34173
0.256	0.34152
0.257	0.34131
0.258	0.34108
0.259	0.34076
0.26	0.34045
0.261	0.34014
0.262	0.33983
0.263	0.33951
0.264	0.3392
0.265	0.33889
0.266	0.33854
0.267	0.33813
0.268	0.33771
0.269	0.3373
0.27	0.33689
0.271	0.33647
0.272	0.33606
0.273	0.33565
0.274	0.33518
0.275	0.33466
0.276	0.33415
0.277	0.33363
0.278	0.33312
0.279	0.33261
0.28	0.33209
0.281	0.33158
0.282	0.33099
0.283	0.33037
0.284	0.32976
0.285	0.32914
0.286	0.32853
0.287	0.32791
0.288	0.3273
0.289	0.32668
0.29	0.32598
0.291	0.32526
0.292	0.32455
0.293	0.32384
0.294	0.32312
0.295	0.32241
0.296	0.32169
0.297	0.32097
0.298	0.32016
0.299	0.31935
0.3	0.31854
0.301	0.31773
0.302	0.31692
0.303	0.31611
0.304	0.3153
0.305	0.31446
0.306	0.31356
0.307	0.31265
0.308	0.31175
0.309	0.31085
0.31	0.30995
0.311	0.30905
0.312	0.30814
0.313	0.3072
0.314	0.30621
0.315	0.30522
0.316	0.30423
0.317	0.30324
0.318	0.30225
0.319	0.30126
0.32	0.30027
0.321	0.29923
0.322	0.29816
0.323	0.29709
0.324	0.29602
0.325	0.29495
0.326	0.29388
0.327	0.29281
0.328	0.29175
0.329	0.29061
0.33	0.28947
0.331	0.28833
0.332	0.28719
0.333	0.28605
0.334	0.28491
0.335	0.28376
0.336	0.28262
0.337	0.28141
0.338	0.28021
0.339	0.279
0.34	0.2778
0.341	0.27659
0.342	0.27539
0.343	0.27418
0.344	0.27296
0.345	0.2717
0.346	0.27044
0.347	0.26918
0.348	0.26792
0.349	0.26666
0.35	0.2654
0.351	0.26414
0.352	0.26286
0.353	0.26156
0.354	0.26025
0.355	0.25895
0.356	0.25764
0.357	0.25633
0.358	0.25503
0.359	0.25372
0.36	0.2524
0.361	0.25105
0.362	0.24971
0.363	0.24837
0.364	0.24703
0.365	0.24568
0.366	0.24434
0.367	0.243
0.368	0.24163
0.369	0.24026
0.37	0.23889
0.371	0.23752
0.372	0.23615
0.373	0.23478
0.374	0.23341
0.375	0.23204
0.376	0.23065
0.377	0.22926
0.378	0.22787
0.379	0.22647
0.38	0.22508
0.381	0.22369
0.382	0.2223
0.383	0.2209
0.384	0.2195
0.385	0.21809
0.386	0.21669
0.387	0.21528
0.388	0.21387
0.389	0.21247
0.39	0.21106
0.391	0.20965
0.392	0.20824
0.393	0.20682
0.394	0.20541
0.395	0.20399
0.396	0.20258
0.397	0.20116
0.398	0.19975
0.399	0.19833
0.4	0.19691
0.401	0.19549
0.402	0.19407
0.403	0.19265
0.404	0.19123
0.405	0.18981
0.406	0.18839
0.407	0.18697
0.408	0.18555
0.409	0.18413
0.41	0.1827
0.411	0.18128
0.412	0.17986
0.413	0.17844
0.414	0.17702
0.415	0.1756
0.416	0.17418
0.417	0.17276
0.418	0.17134
0.419	0.16992
0.42	0.1685
0.421	0.16708
0.422	0.16566
0.423	0.16424
0.424	0.16282
0.425	0.1614
0.426	0.15999
0.427	0.15857
0.428	0.15715
0.429	0.15573
0.43	0.15432
0.431	0.1529
0.432	0.15149
0.433	0.15007
0.434	0.14866
0.435	0.14724
0.436	0.14583
0.437	0.14441
0.438	0.143
0.439	0.14159
0.44	0.14018
0.441	0.13877
0.442	0.13736
0.443	0.13595
0.444	0.13454
0.445	0.13312
0.446	0.13172
0.447	0.13031
0.448	0.1289
0.449	0.12749
0.45	0.12608
0.451	0.12468
0.452	0.12327
0.453	0.12186
0.454	0.12046
0.455	0.11905
0.456	0.11765
0.457	0.11624
0.458	0.11484
0.459	0.11343
0.46	0.11203
0.461	0.11062
0.462	0.10922
0.463	0.10781
0.464	0.10641
0.465	0.105
0.466	0.1036
0.467	0.10219
0.468	0.10079
0.469	0.099386
0.47	0.097982
0.471	0.096578
0.472	0.095174
0.473	0.09377
0.474	0.092366
0.475	0.090962
0.476	0.089558
0.477	0.088154
0.478	0.086748
0.479	0.085343
0.48	0.083938
0.481	0.082533
0.482	0.081127
0.483	0.079722
0.484	0.078317
0.485	0.07691
0.486	0.075502
0.487	0.074095
0.488	0.072687
0.489	0.071279
0.49	0.069871
0.491	0.068463
0.492	0.067056
0.493	0.065644
0.494	0.064232
0.495	0.06282
0.496	0.061408
0.497	0.059996
0.498	0.058583
0.499	0.057171
0.5	0.055759
0.501	0.054341
0.502	0.052924
0.503	0.051506
0.504	0.05009
0.505	0.048672
0.506	0.047255
0.507	0.045837
0.508	0.044418
0.509	0.042995
0.51	0.041571
0.511	0.040147
0.512	0.038724
0.513	0.0373
0.514	0.035876
0.515	0.034453
0.516	0.033026
0.517	0.031595
0.518	0.030164
0.519	0.028734
0.52	0.027303
0.521	0.025872
0.522	0.024441
0.523	0.02301
0.524	0.021574
0.525	0.020135
0.526	0.018696
0.527	0.017257
0.528	0.015818
0.529	0.014379
0.53	0.01294
0.531	0.011501
0.532	0.010056
0.533	0.0086086
0.534	0.007161
0.535	0.0057133
0.536	0.0042657
0.537	0.0028181
0.538	0.0013704
0.539	-7.7176e-05
0.54	-0.0015326
0.541	-0.0029885
0.542	-0.0044444
0.543	-0.0059003
0.544	-0.0073563
0.545	-0.0088122
0.546	-0.010268
0.547	-0.011725
0.548	-0.013189
0.549	-0.014654
0.55	-0.016118
0.551	-0.017582
0.552	-0.019046
0.553	-0.02051
0.554	-0.021975
0.555	-0.023441
0.556	-0.024914
0.557	-0.026386
0.558	-0.027858
0.559	-0.029331
0.56	-0.030803
0.561	-0.032275
0.562	-0.033748
0.563	-0.035225
0.564	-0.036705
0.565	-0.038186
0.566	-0.039666
0.567	-0.041146
0.568	-0.042626
0.569	-0.044107
0.57	-0.045587
0.571	-0.047072
0.572	-0.048559
0.573	-0.050046
0.574	-0.051534
0.575	-0.053021
0.576	-0.054508
0.577	-0.055995
0.578	-0.057482
0.579	-0.058975
0.58	-0.060469
0.581	-0.061962
0.582	-0.063456
0.583	-0.06495
0.584	-0.066443
0.585	-0.067937
0.586	-0.069431
0.587	-0.070931
0.588	-0.072431
0.589	-0.073931
0.59	-0.07543
0.591	-0.07693
0.592	-0.07843
0.593	-0.07993
0.594	-0.081431
0.595	-0.082937
0.596	-0.084443
0.597	-0.085948
0.598	-0.087453
0.599	-0.088959
0.6	-0.090465
0.601	-0.091971
0.602	-0.093479
0.603	-0.09499
0.604	-0.0965
0.605	-0.098011
0.606	-0.099522
0.607	-0.10103
0.608	-0.10254
0.609	-0.10405
0.61	-0.10557
0.611	-0.10709
0.612	-0.1086
0.613	-0.11012
0.614	-0.11164
0.615	-0.11315
0.616	-0.11467
0.617	-0.11618
0.618	-0.11771
0.619	-0.11923
0.62	-0.12075
0.621	-0.12227
0.622	-0.1238
0.623	-0.12532
0.624	-0.12684
0.625	-0.12837
0.626	-0.1299
0.627	-0.13143
0.628	-0.13296
0.629	-0.13449
0.63	-0.13602
0.631	-0.13755
0.632	-0.13908
0.633	-0.14061
0.634	-0.14215
0.635	-0.14368
0.636	-0.14522
0.637	-0.14676
0.638	-0.1483
0.639	-0.14984
0.64	-0.15138
0.641	-0.15292
0.642	-0.15447
0.643	-0.15602
0.644	-0.15757
0.645	-0.15912
0.646	-0.16067
0.647	-0.16222
0.648	-0.16376
0.649	-0.16532
0.65	-0.16688
0.651	-0.16845
0.652	-0.17001
0.653	-0.17158
0.654	-0.17314
0.655	-0.1747
0.656	-0.17627
0.657	-0.17784
0.658	-0.17942
0.659	-0.181
0.66	-0.18258
0.661	-0.18416
0.662	-0.18574
0.663	-0.18732
0.664	-0.1889
0.665	-0.1905
0.666	-0.19211
0.667	-0.19371
0.668	-0.19531
0.669	-0.19691
0.67	-0.19851
0.671	-0.20012
0.672	-0.20172
0.673	-0.20335
0.674	-0.20498
0.675	-0.20661
0.676	-0.20823
0.677	-0.20986
0.678	-0.21149
0.679	-0.21312
0.68	-0.21476
0.681	-0.21642
0.682	-0.21808
0.683	-0.21974
0.684	-0.2214
0.685	-0.22306
0.686	-0.22472
0.687	-0.22639
0.688	-0.22806
0.689	-0.22976
0.69	-0.23146
0.691	-0.23316
0.692	-0.23486
0.693	-0.23656
0.694	-0.23826
0.695	-0.23995
0.696	-0.24168
0.697	-0.24343
0.698	-0.24517
0.699	-0.24691
0.7	-0.24865
0.701	-0.25039
0.702	-0.25214
0.703	-0.25388
0.704	-0.25566
0.705	-0.25746
0.706	-0.25925
0.707	-0.26104
0.708	-0.26283
0.709	-0.26462
0.71	-0.26641
0.711	-0.26821
0.712	-0.27006
0.713	-0.2719
0.714	-0.27375
0.715	-0.27559
0.716	-0.27744
0.717	-0.27929
0.718	-0.28113
0.719	-0.28299
0.72	-0.28489
0.721	-0.2868
0.722	-0.2887
0.723	-0.2906
0.724	-0.29251
0.725	-0.29441
0.726	-0.29632
0.727	-0.29824
0.728	-0.30021
0.729	-0.30217
0.73	-0.30413
0.731	-0.30609
0.732	-0.30806
0.733	-0.31002
0.734	-0.31198
0.735	-0.31398
0.736	-0.316
0.737	-0.31802
0.738	-0.32004
0.739	-0.32206
0.74	-0.32408
0.741	-0.3261
0.742	-0.32812
0.743	-0.33019
0.744	-0.33227
0.745	-0.33434
0.746	-0.33642
0.747	-0.33849
0.748	-0.34057
0.749	-0.34265
0.75	-0.34472
0.751	-0.34684
0.752	-0.34896
0.753	-0.35109
0.754	-0.35321
0.755	-0.35534
0.756	-0.35746
0.757	-0.35959
0.758	-0.36172
0.759	-0.36388
0.76	-0.36604
0.761	-0.3682
0.762	-0.37036
0.763	-0.37252
0.764	-0.37468
0.765	-0.37684
0.766	-0.379
0.767	-0.38119
0.768	-0.38337
0.769	-0.38555
0.77	-0.38773
0.771	-0.38991
0.772	-0.39209
0.773	-0.39427
0.774	-0.39645
0.775	-0.39863
0.776	-0.4008
0.777	-0.40298
0.778	-0.40516
0.779	-0.40734
0.78	-0.40951
0.781	-0.41169
0.782	-0.41382
0.783	-0.41595
0.784	-0.41808
0.785	-0.42022
0.786	-0.42237
0.787	-0.42449
0.788	-0.42662
0.789	-0.42874
0.79	-0.43079
0.791	-0.43284
0.792	-0.43489
0.793	-0.43693
0.794	-0.43898
0.795	-0.44103
0.796	-0.44308
0.797	-0.44511
0.798	-0.44698
0.799	-0.44886
0.8	-0.45074
0.801	-0.45261
0.802	-0.45449
0.803	-0.45637
0.804	-0.45824
0.805	-0.46004
0.806	-0.46165
0.807	-0.46327
0.808	-0.46488
0.809	-0.4665
0.81	-0.46811
0.811	-0.46973
0.812	-0.47134
0.813	-0.47279
0.814	-0.47406
0.815	-0.47533
0.816	-0.47659
0.817	-0.47786
0.818	-0.47913
0.819	-0.4804
0.82	-0.48167
0.821	-0.48265
0.822	-0.4835
0.823	-0.48435
0.824	-0.4852
0.825	-0.48605
0.826	-0.4869
0.827	-0.48775
0.828	-0.4886
0.829	-0.48907
0.83	-0.48948
0.831	-0.48989
0.832	-0.49031
0.833	-0.49072
0.834	-0.49113
0.835	-0.49155
0.836	-0.49193
0.837	-0.49189
0.838	-0.49185
0.839	-0.49181
0.84	-0.49177
0.841	-0.49173
0.842	-0.49169
0.843	-0.49164
0.844	-0.49148
0.845	-0.491
0.846	-0.49051
0.847	-0.49002
0.848	-0.48954
0.849	-0.48905
0.85	-0.48856
0.851	-0.48807
0.852	-0.48738
0.853	-0.48644
0.854	-0.48549
0.855	-0.48455
0.856	-0.48361
0.857	-0.48266
0.858	-0.48172
0.859	-0.48078
0.86	-0.47955
0.861	-0.47816
0.862	-0.47676
0.863	-0.47537
0.864	-0.47398
0.865	-0.47258
0.866	-0.47119
0.867	-0.4698
0.868	-0.46805
0.869	-0.46621
0.87	-0.46438
0.871	-0.46255
0.872	-0.46071
0.873	-0.45888
0.874	-0.45705
0.875	-0.45521
0.876	-0.45296
0.877	-0.4507
0.878	-0.44844
0.879	-0.44619
0.88	-0.44393
0.881	-0.44167
0.882	-0.43942
0.883	-0.43709
0.884	-0.43443
0.885	-0.43177
0.886	-0.42912
0.887	-0.42646
0.888	-0.42381
0.889	-0.42115
0.89	-0.41849
0.891	-0.4157
0.892	-0.41267
0.893	-0.40964
0.894	-0.40662
0.895	-0.40359
0.896	-0.40056
0.897	-0.39753
0.898	-0.39451
0.899	-0.39129
0.9	-0.38792
0.901	-0.38456
0.902	-0.38119
0.903	-0.37783
0.904	-0.37446
0.905	-0.37109
0.906	-0.36773
0.907	-0.36414
0.908	-0.36047
0.909	-0.35681
0.91	-0.35314
0.911	-0.34948
0.912	-0.34581
0.913	-0.34215
0.914	-0.33848
0.915	-0.33458
0.916	-0.33066
0.917	-0.32674
0.918	-0.32282
0.919	-0.3189
0.92	-0.31498
0.921	-0.31106
0.922	-0.30712
0.923	-0.303
0.924	-0.29888
0.925	-0.29475
0.926	-0.29063
0.927	-0.28651
0.928	-0.28239
0.929	-0.27826
0.93	-0.27409
0.931	-0.26982
0.932	-0.26555
0.933	-0.26128
0.934	-0.25701
0.935	-0.25274
0.936	-0.24846
0.937	-0.24419
0.938	-0.23988
0.939	-0.23552
0.94	-0.23116
0.941	-0.2268
0.942	-0.22244
0.943	-0.21808
0.944	-0.21372
0.945	-0.20936
0.946	-0.20498
0.947	-0.2006
0.948	-0.19622
0.949	-0.19183
0.95	-0.18745
0.951	-0.18307
0.952	-0.17869
0.953	-0.1743
0.954	-0.16996
0.955	-0.16563
0.956	-0.1613
0.957	-0.15696
0.958	-0.15263
0.959	-0.14829
0.96	-0.14396
0.961	-0.13963
0.962	-0.13543
0.963	-0.13122
0.964	-0.12701
0.965	-0.1228
0.966	-0.11859
0.967	-0.11438
0.968	-0.11018
0.969	-0.10602
0.97	-0.10202
0.971	-0.098022
0.972	-0.094026
0.973	-0.090033
0.974	-0.086033
0.975	-0.082033
0.976	-0.078033
0.977	-0.074169
0.978	-0.070478
0.979	-0.066788
0.98	-0.063097
0.981	-0.059407
0.982	-0.055717
0.983	-0.052026
0.984	-0.048336
0.985	-0.044902
0.986	-0.041622
0.987	-0.038342
0.988	-0.035062
0.989	-0.031782
0.99	-0.028502
0.991	-0.025222
0.992	-0.021942
0.993	-0.019108
0.994	-0.016379
0.995	-0.013649
0.996	-0.010919
0.997	-0.0081894
0.998	-0.0054595
0.999	-0.0027297
1	0



==> results/lid_driven_cavity/squaremesh/re1000_r250_s200_k3_32_u1.txt <==
a	Points:1
1E-06	0
-0.0014958	0.001
-0.0029926	0.002
-0.0044894	0.003
-0.0059862	0.004
-0.007483	0.005
-0.0089798	0.006
-0.010477	0.007
-0.011974	0.008
-0.013476	0.009
-0.014978	0.01
-0.01648	0.011
-0.017982	0.012
-0.019484	0.013
-0.020986	0.014
-0.022488	0.015
-0.023996	0.016
-0.025514	0.017
-0.027032	0.018
-0.02855	0.019
-0.030068	0.02
-0.031586	0.021
-0.033104	0.022
-0.034622	0.023
-0.036155	0.024
-0.037699	0.025
-0.039243	0.026
-0.040787	0.027
-0.042331	0.028
-0.043876	0.029
-0.04542	0.03
-0.046964	0.031
-0.048533	0.032
-0.050114	0.033
-0.051695	0.034
-0.053275	0.035
-0.054856	0.036
-0.056437	0.037
-0.058017	0.038
-0.059598	0.039
-0.061221	0.04
-0.062847	0.041
-0.064472	0.042
-0.066098	0.043
-0.067724	0.044
-0.06935	0.045
-0.070975	0.046
-0.072608	0.047
-0.074287	0.048
-0.075966	0.049
-0.077646	0.05
-0.079325	0.051
-0.081004	0.052
-0.082683	0.053
-0.084363	0.054
-0.086061	0.055
-0.087801	0.056
-0.08954	0.057
-0.09128	0.058
-0.09302	0.059
-0.09476	0.06
-0.096499	0.061
-0.098239	0.062
-0.10001	0.063
-0.10181	0.064
-0.10362	0.065
-0.10542	0.066
-0.10722	0.067
-0.10903	0.068
-0.11083	0.069
-0.11263	0.07
-0.11448	0.071
-0.11635	0.072
-0.11822	0.073
-0.12008	0.074
-0.12195	0.075
-0.12382	0.076
-0.12569	0.077
-0.12756	0.078
-0.12948	0.079
-0.13141	0.08
-0.13334	0.081
-0.13528	0.082
-0.13721	0.083
-0.13914	0.084
-0.14107	0.085
-0.14301	0.086
-0.145	0.087
-0.14699	0.088
-0.14898	0.089
-0.15097	0.09
-0.15296	0.091
-0.15496	0.092
-0.15695	0.093
-0.15895	0.094
-0.161	0.095
-0.16305	0.096
-0.16509	0.097
-0.16714	0.098
-0.16918	0.099
-0.17123	0.1
-0.17327	0.101
-0.17534	0.102
-0.17743	0.103
-0.17952	0.104
-0.18161	0.105
-0.1837	0.106
-0.18579	0.107
-0.18788	0.108
-0.18998	0.109
-0.19209	0.11
-0.19422	0.111
-0.19634	0.112
-0.19847	0.113
-0.2006	0.114
-0.20272	0.115
-0.20485	0.116
-0.20698	0.117
-0.20913	0.118
-0.21128	0.119
-0.21343	0.12
-0.21558	0.121
-0.21774	0.122
-0.21989	0.123
-0.22204	0.124
-0.22419	0.125
-0.22636	0.126
-0.22852	0.127
-0.23069	0.128
-0.23285	0.129
-0.23502	0.13
-0.23718	0.131
-0.23935	0.132
-0.24151	0.133
-0.24368	0.134
-0.24584	0.135
-0.248	0.136
-0.25017	0.137
-0.25233	0.138
-0.2545	0.139
-0.25666	0.14
-0.25882	0.141
-0.26097	0.142
-0.26312	0.143
-0.26527	0.144
-0.26742	0.145
-0.26957	0.146
-0.27172	0.147
-0.27387	0.148
-0.276	0.149
-0.27812	0.15
-0.28024	0.151
-0.28236	0.152
-0.28448	0.153
-0.2866	0.154
-0.28872	0.155
-0.29084	0.156
-0.29293	0.157
-0.295	0.158
-0.29708	0.159
-0.29915	0.16
-0.30123	0.161
-0.3033	0.162
-0.30538	0.163
-0.30746	0.164
-0.30947	0.165
-0.31149	0.166
-0.3135	0.167
-0.31551	0.168
-0.31753	0.169
-0.31954	0.17
-0.32156	0.171
-0.32356	0.172
-0.3255	0.173
-0.32743	0.174
-0.32937	0.175
-0.3313	0.176
-0.33324	0.177
-0.33517	0.178
-0.33711	0.179
-0.33902	0.18
-0.34086	0.181
-0.3427	0.182
-0.34454	0.183
-0.34638	0.184
-0.34822	0.185
-0.35006	0.186
-0.3519	0.187
-0.35368	0.188
-0.35541	0.189
-0.35713	0.19
-0.35886	0.191
-0.36058	0.192
-0.36231	0.193
-0.36404	0.194
-0.36576	0.195
-0.3674	0.196
-0.36899	0.197
-0.37059	0.198
-0.37218	0.199
-0.37377	0.2
-0.37537	0.201
-0.37696	0.202
-0.37856	0.203
-0.38002	0.204
-0.38146	0.205
-0.3829	0.206
-0.38435	0.207
-0.38579	0.208
-0.38723	0.209
-0.38868	0.21
-0.39011	0.211
-0.39138	0.212
-0.39266	0.213
-0.39393	0.214
-0.3952	0.215
-0.39648	0.216
-0.39775	0.217
-0.39902	0.218
-0.40025	0.219
-0.40134	0.22
-0.40242	0.221
-0.40351	0.222
-0.40459	0.223
-0.40568	0.224
-0.40676	0.225
-0.40785	0.226
-0.40885	0.227
-0.40973	0.228
-0.4106	0.229
-0.41148	0.23
-0.41236	0.231
-0.41324	0.232
-0.41412	0.233
-0.415	0.234
-0.41574	0.235
-0.4164	0.236
-0.41706	0.237
-0.41772	0.238
-0.41837	0.239
-0.41903	0.24
-0.41969	0.241
-0.42034	0.242
-0.42081	0.243
-0.42123	0.244
-0.42165	0.245
-0.42207	0.246
-0.42249	0.247
-0.42291	0.248
-0.42333	0.249
-0.42375	0.25
-0.42391	0.251
-0.42408	0.252
-0.42425	0.253
-0.42442	0.254
-0.42459	0.255
-0.42476	0.256
-0.42493	0.257
-0.42505	0.258
-0.42496	0.259
-0.42487	0.26
-0.42478	0.261
-0.42468	0.262
-0.42459	0.263
-0.4245	0.264
-0.42441	0.265
-0.42422	0.266
-0.42387	0.267
-0.42351	0.268
-0.42316	0.269
-0.4228	0.27
-0.42245	0.271
-0.4221	0.272
-0.42174	0.273
-0.42124	0.274
-0.42063	0.275
-0.42002	0.276
-0.41941	0.277
-0.41879	0.278
-0.41818	0.279
-0.41757	0.28
-0.41696	0.281
-0.41616	0.282
-0.41531	0.283
-0.41446	0.284
-0.41361	0.285
-0.41276	0.286
-0.4119	0.287
-0.41105	0.288
-0.4102	0.289
-0.40915	0.29
-0.40809	0.291
-0.40703	0.292
-0.40597	0.293
-0.40491	0.294
-0.40385	0.295
-0.40279	0.296
-0.4017	0.297
-0.40048	0.298
-0.39925	0.299
-0.39802	0.3
-0.39679	0.301
-0.39556	0.302
-0.39433	0.303
-0.3931	0.304
-0.39183	0.305
-0.39048	0.306
-0.38912	0.307
-0.38777	0.308
-0.38641	0.309
-0.38506	0.31
-0.3837	0.311
-0.38235	0.312
-0.38095	0.313
-0.37951	0.314
-0.37807	0.315
-0.37662	0.316
-0.37518	0.317
-0.37374	0.318
-0.3723	0.319
-0.37086	0.32
-0.36938	0.321
-0.36789	0.322
-0.36639	0.323
-0.3649	0.324
-0.36341	0.325
-0.36191	0.326
-0.36042	0.327
-0.35892	0.328
-0.35741	0.329
-0.35589	0.33
-0.35437	0.331
-0.35285	0.332
-0.35133	0.333
-0.34981	0.334
-0.34829	0.335
-0.34677	0.336
-0.34524	0.337
-0.34372	0.338
-0.34219	0.339
-0.34067	0.34
-0.33914	0.341
-0.33762	0.342
-0.33609	0.343
-0.33457	0.344
-0.33305	0.345
-0.33154	0.346
-0.33002	0.347
-0.32851	0.348
-0.32699	0.349
-0.32548	0.35
-0.32396	0.351
-0.32246	0.352
-0.32096	0.353
-0.31947	0.354
-0.31798	0.355
-0.31648	0.356
-0.31499	0.357
-0.31349	0.358
-0.312	0.359
-0.31052	0.36
-0.30906	0.361
-0.30759	0.362
-0.30612	0.363
-0.30466	0.364
-0.30319	0.365
-0.30172	0.366
-0.30026	0.367
-0.29881	0.368
-0.29738	0.369
-0.29594	0.37
-0.2945	0.371
-0.29307	0.372
-0.29163	0.373
-0.2902	0.374
-0.28876	0.375
-0.28736	0.376
-0.28595	0.377
-0.28455	0.378
-0.28314	0.379
-0.28174	0.38
-0.28033	0.381
-0.27893	0.382
-0.27753	0.383
-0.27615	0.384
-0.27478	0.385
-0.2734	0.386
-0.27203	0.387
-0.27066	0.388
-0.26928	0.389
-0.26791	0.39
-0.26654	0.391
-0.2652	0.392
-0.26385	0.393
-0.26251	0.394
-0.26116	0.395
-0.25981	0.396
-0.25847	0.397
-0.25712	0.398
-0.25579	0.399
-0.25447	0.4
-0.25315	0.401
-0.25182	0.402
-0.2505	0.403
-0.24918	0.404
-0.24786	0.405
-0.24654	0.406
-0.24523	0.407
-0.24393	0.408
-0.24263	0.409
-0.24133	0.41
-0.24003	0.411
-0.23873	0.412
-0.23743	0.413
-0.23613	0.414
-0.23484	0.415
-0.23356	0.416
-0.23227	0.417
-0.23099	0.418
-0.22971	0.419
-0.22842	0.42
-0.22714	0.421
-0.22586	0.422
-0.22459	0.423
-0.22332	0.424
-0.22205	0.425
-0.22078	0.426
-0.21951	0.427
-0.21824	0.428
-0.21697	0.429
-0.2157	0.43
-0.21444	0.431
-0.21318	0.432
-0.21192	0.433
-0.21066	0.434
-0.2094	0.435
-0.20813	0.436
-0.20687	0.437
-0.20562	0.438
-0.20436	0.439
-0.20311	0.44
-0.20185	0.441
-0.2006	0.442
-0.19934	0.443
-0.19809	0.444
-0.19684	0.445
-0.19558	0.446
-0.19433	0.447
-0.19308	0.448
-0.19183	0.449
-0.19058	0.45
-0.18933	0.451
-0.18808	0.452
-0.18683	0.453
-0.18558	0.454
-0.18433	0.455
-0.18308	0.456
-0.18184	0.457
-0.18059	0.458
-0.17934	0.459
-0.17809	0.46
-0.17684	0.461
-0.17559	0.462
-0.17434	0.463
-0.17309	0.464
-0.17184	0.465
-0.17059	0.466
-0.16934	0.467
-0.16809	0.468
-0.16684	0.469
-0.16559	0.47
-0.16434	0.471
-0.16309	0.472
-0.16184	0.473
-0.16059	0.474
-0.15934	0.475
-0.15809	0.476
-0.15683	0.477
-0.15558	0.478
-0.15432	0.479
-0.15307	0.48
-0.15182	0.481
-0.15056	0.482
-0.14931	0.483
-0.14805	0.484
-0.1468	0.485
-0.14554	0.486
-0.14428	0.487
-0.14302	0.488
-0.14177	0.489
-0.14051	0.49
-0.13925	0.491
-0.13799	0.492
-0.13673	0.493
-0.13547	0.494
-0.13421	0.495
-0.13295	0.496
-0.13168	0.497
-0.13042	0.498
-0.12916	0.499
-0.1279	0.5
-0.12663	0.501
-0.12536	0.502
-0.12409	0.503
-0.12283	0.504
-0.12156	0.505
-0.12029	0.506
-0.11903	0.507
-0.11776	0.508
-0.11649	0.509
-0.11522	0.51
-0.11394	0.511
-0.11267	0.512
-0.1114	0.513
-0.11013	0.514
-0.10886	0.515
-0.10758	0.516
-0.1063	0.517
-0.10503	0.518
-0.10375	0.519
-0.10247	0.52
-0.1012	0.521
-0.099919	0.522
-0.098642	0.523
-0.097362	0.524
-0.09608	0.525
-0.094797	0.526
-0.093515	0.527
-0.092232	0.528
-0.09095	0.529
-0.089667	0.53
-0.088385	0.531
-0.087098	0.532
-0.08581	0.533
-0.084522	0.534
-0.083234	0.535
-0.081946	0.536
-0.080658	0.537
-0.07937	0.538
-0.078082	0.539
-0.076789	0.54
-0.075495	0.541
-0.074202	0.542
-0.072908	0.543
-0.071615	0.544
-0.070321	0.545
-0.069028	0.546
-0.067734	0.547
-0.066435	0.548
-0.065135	0.549
-0.063836	0.55
-0.062537	0.551
-0.061238	0.552
-0.059939	0.553
-0.05864	0.554
-0.057339	0.555
-0.056033	0.556
-0.054728	0.557
-0.053423	0.558
-0.052118	0.559
-0.050812	0.56
-0.049507	0.561
-0.048202	0.562
-0.046893	0.563
-0.045582	0.564
-0.04427	0.565
-0.042959	0.566
-0.041648	0.567
-0.040336	0.568
-0.039025	0.569
-0.037713	0.57
-0.036397	0.571
-0.03508	0.572
-0.033762	0.573
-0.032444	0.574
-0.031127	0.575
-0.029809	0.576
-0.028491	0.577
-0.027174	0.578
-0.02585	0.579
-0.024526	0.58
-0.023201	0.581
-0.021877	0.582
-0.020552	0.583
-0.019228	0.584
-0.017903	0.585
-0.016578	0.586
-0.015247	0.587
-0.013915	0.588
-0.012583	0.589
-0.011252	0.59
-0.0099201	0.591
-0.0085884	0.592
-0.0072568	0.593
-0.0059233	0.594
-0.0045841	0.595
-0.003245	0.596
-0.001906	0.597
-0.00056688	0.598
0.00077219	0.599
0.0021113	0.6
0.0034504	0.601
0.0047929	0.602
0.0061399	0.603
0.0074869	0.604
0.0088339	0.605
0.010181	0.606
0.011528	0.607
0.012875	0.608
0.014222	0.609
0.015574	0.61
0.016929	0.611
0.018285	0.612
0.01964	0.613
0.020995	0.614
0.022351	0.615
0.023706	0.616
0.025061	0.617
0.026424	0.618
0.027789	0.619
0.029153	0.62
0.030518	0.621
0.031882	0.622
0.033247	0.623
0.034611	0.624
0.035976	0.625
0.03735	0.626
0.038725	0.627
0.040099	0.628
0.041473	0.629
0.042847	0.63
0.044222	0.631
0.045596	0.632
0.046972	0.633
0.048357	0.634
0.049741	0.635
0.051125	0.636
0.05251	0.637
0.053894	0.638
0.055278	0.639
0.056663	0.64
0.058051	0.641
0.059447	0.642
0.060842	0.643
0.062237	0.644
0.063633	0.645
0.065028	0.646
0.066424	0.647
0.067819	0.648
0.069221	0.649
0.070629	0.65
0.072036	0.651
0.073444	0.652
0.074851	0.653
0.076259	0.654
0.077666	0.655
0.079074	0.656
0.080491	0.657
0.081912	0.658
0.083332	0.659
0.084752	0.66
0.086173	0.661
0.087593	0.662
0.089014	0.663
0.090434	0.664
0.091867	0.665
0.093301	0.666
0.094734	0.667
0.096168	0.668
0.097602	0.669
0.099036	0.67
0.10047	0.671
0.10191	0.672
0.10335	0.673
0.1048	0.674
0.10625	0.675
0.1077	0.676
0.10915	0.677
0.1106	0.678
0.11205	0.679
0.1135	0.68
0.11496	0.681
0.11643	0.682
0.11789	0.683
0.11936	0.684
0.12082	0.685
0.12229	0.686
0.12375	0.687
0.12522	0.688
0.1267	0.689
0.12819	0.69
0.12967	0.691
0.13115	0.692
0.13263	0.693
0.13411	0.694
0.13559	0.695
0.13709	0.696
0.13859	0.697
0.14008	0.698
0.14158	0.699
0.14308	0.7
0.14458	0.701
0.14608	0.702
0.14758	0.703
0.14909	0.704
0.15061	0.705
0.15213	0.706
0.15365	0.707
0.15517	0.708
0.15668	0.709
0.1582	0.71
0.15972	0.711
0.16126	0.712
0.1628	0.713
0.16433	0.714
0.16587	0.715
0.16741	0.716
0.16895	0.717
0.17048	0.718
0.17203	0.719
0.17359	0.72
0.17514	0.721
0.1767	0.722
0.17826	0.723
0.17982	0.724
0.18138	0.725
0.18293	0.726
0.1845	0.727
0.18608	0.728
0.18766	0.729
0.18924	0.73
0.19082	0.731
0.1924	0.732
0.19397	0.733
0.19555	0.734
0.19715	0.735
0.19875	0.736
0.20035	0.737
0.20195	0.738
0.20355	0.739
0.20515	0.74
0.20675	0.741
0.20835	0.742
0.20996	0.743
0.21158	0.744
0.2132	0.745
0.21482	0.746
0.21644	0.747
0.21807	0.748
0.21969	0.749
0.22131	0.75
0.22295	0.751
0.22459	0.752
0.22623	0.753
0.22787	0.754
0.22951	0.755
0.23115	0.756
0.23279	0.757
0.23443	0.758
0.23609	0.759
0.23775	0.76
0.23941	0.761
0.24106	0.762
0.24272	0.763
0.24438	0.764
0.24604	0.765
0.2477	0.766
0.24937	0.767
0.25105	0.768
0.25272	0.769
0.25439	0.77
0.25606	0.771
0.25774	0.772
0.25941	0.773
0.26109	0.774
0.26277	0.775
0.26446	0.776
0.26614	0.777
0.26783	0.778
0.26951	0.779
0.2712	0.78
0.27288	0.781
0.27457	0.782
0.27626	0.783
0.27795	0.784
0.27964	0.785
0.28134	0.786
0.28303	0.787
0.28472	0.788
0.28641	0.789
0.2881	0.79
0.28979	0.791
0.29148	0.792
0.29318	0.793
0.29487	0.794
0.29656	0.795
0.29825	0.796
0.29994	0.797
0.30163	0.798
0.30331	0.799
0.305	0.8
0.30668	0.801
0.30837	0.802
0.31005	0.803
0.31174	0.804
0.31342	0.805
0.31509	0.806
0.31676	0.807
0.31843	0.808
0.3201	0.809
0.32177	0.81
0.32344	0.811
0.32511	0.812
0.32677	0.813
0.32842	0.814
0.33006	0.815
0.33171	0.816
0.33335	0.817
0.335	0.818
0.33665	0.819
0.33829	0.82
0.33992	0.821
0.34153	0.822
0.34314	0.823
0.34475	0.824
0.34636	0.825
0.34798	0.826
0.34959	0.827
0.3512	0.828
0.35277	0.829
0.35434	0.83
0.35591	0.831
0.35748	0.832
0.35905	0.833
0.36061	0.834
0.36218	0.835
0.36374	0.836
0.36526	0.837
0.36677	0.838
0.36829	0.839
0.3698	0.84
0.37131	0.841
0.37283	0.842
0.37434	0.843
0.37584	0.844
0.37729	0.845
0.37874	0.846
0.38019	0.847
0.38164	0.848
0.38309	0.849
0.38454	0.85
0.38599	0.851
0.38741	0.852
0.38879	0.853
0.39018	0.854
0.39156	0.855
0.39294	0.856
0.39432	0.857
0.39571	0.858
0.39709	0.859
0.39843	0.86
0.39975	0.861
0.40106	0.862
0.40238	0.863
0.4037	0.864
0.40502	0.865
0.40633	0.866
0.40765	0.867
0.40893	0.868
0.41019	0.869
0.41146	0.87
0.41273	0.871
0.414	0.872
0.41527	0.873
0.41654	0.874
0.4178	0.875
0.41906	0.876
0.42032	0.877
0.42159	0.878
0.42285	0.879
0.42411	0.88
0.42537	0.881
0.42664	0.882
0.42791	0.883
0.42925	0.884
0.43059	0.885
0.43193	0.886
0.43328	0.887
0.43462	0.888
0.43596	0.889
0.4373	0.89
0.43872	0.891
0.44027	0.892
0.44181	0.893
0.44336	0.894
0.44491	0.895
0.44646	0.896
0.44801	0.897
0.44956	0.898
0.45131	0.899
0.45323	0.9
0.45515	0.901
0.45707	0.902
0.45898	0.903
0.4609	0.904
0.46282	0.905
0.46474	0.906
0.46703	0.907
0.46947	0.908
0.4719	0.909
0.47433	0.91
0.47677	0.911
0.4792	0.912
0.48163	0.913
0.48407	0.914
0.48709	0.915
0.49016	0.916
0.49322	0.917
0.49629	0.918
0.49935	0.919
0.50242	0.92
0.50548	0.921
0.50864	0.922
0.51241	0.923
0.51619	0.924
0.51996	0.925
0.52374	0.926
0.52751	0.927
0.53129	0.928
0.53506	0.929
0.53907	0.93
0.54359	0.931
0.54812	0.932
0.55264	0.933
0.55716	0.934
0.56168	0.935
0.5662	0.936
0.57072	0.937
0.57562	0.938
0.58088	0.939
0.58615	0.94
0.59141	0.941
0.59668	0.942
0.60194	0.943
0.60721	0.944
0.61247	0.945
0.61822	0.946
0.62418	0.947
0.63014	0.948
0.63611	0.949
0.64207	0.95
0.64803	0.951
0.654	0.952
0.65996	0.953
0.66646	0.954
0.67304	0.955
0.67963	0.956
0.68621	0.957
0.69279	0.958
0.69937	0.959
0.70595	0.96
0.71257	0.961
0.71964	0.962
0.72672	0.963
0.7338	0.964
0.74088	0.965
0.74796	0.966
0.75504	0.967
0.76211	0.968
0.76928	0.969
0.7767	0.97
0.78412	0.971
0.79153	0.972
0.79895	0.973
0.80637	0.974
0.81379	0.975
0.82121	0.976
0.82869	0.977
0.83626	0.978
0.84383	0.979
0.8514	0.98
0.85897	0.981
0.86654	0.982
0.87411	0.983
0.88168	0.984
0.88921	0.985
0.89673	0.986
0.90425	0.987
0.91177	0.988
0.91929	0.989
0.92681	0.99
0.93433	0.991
0.94185	0.992
0.94916	0.993
0.95642	0.994
0.96368	0.995
0.97094	0.996
0.9782	0.997
0.98547	0.998
0.99273	0.999
0.99999	1



==> results/lid_driven_cavity/squaremesh/re1000_r250_s200_k3_32_u2.txt <==
Points:0	b
0	1E-06
0.001	0.0058932
0.002	0.011785
0.003	0.017678
0.004	0.02357
0.005	0.029462
0.006	0.035354
0.007	0.041247
0.008	0.047051
0.009	0.052477
0.01	0.057902
0.011	0.063328
0.012	0.068754
0.013	0.07418
0.014	0.079605
0.015	0.085031
0.016	0.090278
0.017	0.095229
0.018	0.10018
0.019	0.10513
0.02	0.11008
0.021	0.11503
0.022	0.11998
0.023	0.12493
0.024	0.12961
0.025	0.13408
0.026	0.13855
0.027	0.14302
0.028	0.14749
0.029	0.15196
0.03	0.15643
0.031	0.1609
0.032	0.16501
0.033	0.169
0.034	0.17299
0.035	0.17698
0.036	0.18097
0.037	0.18496
0.038	0.18895
0.039	0.19294
0.04	0.19648
0.041	0.2
0.042	0.20352
0.043	0.20704
0.044	0.21055
0.045	0.21407
0.046	0.21759
0.047	0.22105
0.048	0.22411
0.049	0.22717
0.05	0.23024
0.051	0.2333
0.052	0.23637
0.053	0.23943
0.054	0.24249
0.055	0.24543
0.056	0.24807
0.057	0.25071
0.058	0.25336
0.059	0.256
0.06	0.25865
0.061	0.26129
0.062	0.26394
0.063	0.26639
0.064	0.26866
0.065	0.27093
0.066	0.2732
0.067	0.27547
0.068	0.27774
0.069	0.28001
0.07	0.28228
0.071	0.28433
0.072	0.28628
0.073	0.28824
0.074	0.29019
0.075	0.29214
0.076	0.29409
0.077	0.29605
0.078	0.298
0.079	0.29973
0.08	0.30143
0.081	0.30313
0.082	0.30483
0.083	0.30653
0.084	0.30823
0.085	0.30993
0.086	0.31162
0.087	0.31312
0.088	0.31463
0.089	0.31614
0.09	0.31764
0.091	0.31915
0.092	0.32066
0.093	0.32216
0.094	0.32363
0.095	0.32499
0.096	0.32635
0.097	0.32772
0.098	0.32908
0.099	0.33044
0.1	0.3318
0.101	0.33316
0.102	0.33447
0.103	0.33572
0.104	0.33698
0.105	0.33823
0.106	0.33948
0.107	0.34073
0.108	0.34198
0.109	0.34323
0.11	0.34442
0.111	0.34558
0.112	0.34674
0.113	0.3479
0.114	0.34906
0.115	0.35022
0.116	0.35138
0.117	0.35254
0.118	0.35364
0.119	0.35472
0.12	0.3558
0.121	0.35688
0.122	0.35796
0.123	0.35903
0.124	0.36011
0.125	0.36119
0.126	0.36219
0.127	0.36319
0.128	0.36419
0.129	0.36519
0.13	0.36619
0.131	0.36719
0.132	0.36819
0.133	0.36917
0.134	0.37009
0.135	0.371
0.136	0.37192
0.137	0.37283
0.138	0.37375
0.139	0.37466
0.14	0.37558
0.141	0.37646
0.142	0.37729
0.143	0.37811
0.144	0.37894
0.145	0.37976
0.146	0.38059
0.147	0.38141
0.148	0.38224
0.149	0.38301
0.15	0.38374
0.151	0.38447
0.152	0.38519
0.153	0.38592
0.154	0.38665
0.155	0.38738
0.156	0.3881
0.157	0.38875
0.158	0.38937
0.159	0.38999
0.16	0.39061
0.161	0.39124
0.162	0.39186
0.163	0.39248
0.164	0.3931
0.165	0.39361
0.166	0.39412
0.167	0.39462
0.168	0.39513
0.169	0.39563
0.17	0.39614
0.171	0.39665
0.172	0.39714
0.173	0.39752
0.174	0.3979
0.175	0.39828
0.176	0.39867
0.177	0.39905
0.178	0.39943
0.179	0.39981
0.18	0.40015
0.181	0.40041
0.182	0.40066
0.183	0.40091
0.184	0.40116
0.185	0.40141
0.186	0.40166
0.187	0.40191
0.188	0.40209
0.189	0.40221
0.19	0.40232
0.191	0.40243
0.192	0.40254
0.193	0.40266
0.194	0.40277
0.195	0.40288
0.196	0.40289
0.197	0.40286
0.198	0.40283
0.199	0.4028
0.2	0.40277
0.201	0.40273
0.202	0.4027
0.203	0.40267
0.204	0.4025
0.205	0.40232
0.206	0.40214
0.207	0.40196
0.208	0.40178
0.209	0.40159
0.21	0.40141
0.211	0.40122
0.212	0.40088
0.213	0.40055
0.214	0.40021
0.215	0.39988
0.216	0.39954
0.217	0.3992
0.218	0.39887
0.219	0.39849
0.22	0.398
0.221	0.39751
0.222	0.39702
0.223	0.39653
0.224	0.39603
0.225	0.39554
0.226	0.39505
0.227	0.39449
0.228	0.39385
0.229	0.3932
0.23	0.39255
0.231	0.39191
0.232	0.39126
0.233	0.39061
0.234	0.38997
0.235	0.38923
0.236	0.38843
0.237	0.38763
0.238	0.38683
0.239	0.38604
0.24	0.38524
0.241	0.38444
0.242	0.38364
0.243	0.38273
0.244	0.38179
0.245	0.38085
0.246	0.37991
0.247	0.37897
0.248	0.37803
0.249	0.37709
0.25	0.37615
0.251	0.37507
0.252	0.374
0.253	0.37293
0.254	0.37186
0.255	0.37079
0.256	0.36971
0.257	0.36864
0.258	0.36755
0.259	0.36636
0.26	0.36517
0.261	0.36398
0.262	0.36279
0.263	0.36161
0.264	0.36042
0.265	0.35923
0.266	0.358
0.267	0.35672
0.268	0.35543
0.269	0.35414
0.27	0.35285
0.271	0.35157
0.272	0.35028
0.273	0.34899
0.274	0.34766
0.275	0.34629
0.276	0.34492
0.277	0.34355
0.278	0.34218
0.279	0.34081
0.28	0.33945
0.281	0.33808
0.282	0.33666
0.283	0.33523
0.284	0.3338
0.285	0.33237
0.286	0.33093
0.287	0.3295
0.288	0.32807
0.289	0.32664
0.29	0.32517
0.291	0.32369
0.292	0.32221
0.293	0.32073
0.294	0.31926
0.295	0.31778
0.296	0.3163
0.297	0.31482
0.298	0.31331
0.299	0.3118
0.3	0.3103
0.301	0.30879
0.302	0.30728
0.303	0.30577
0.304	0.30426
0.305	0.30275
0.306	0.30122
0.307	0.2997
0.308	0.29817
0.309	0.29664
0.31	0.29512
0.311	0.29359
0.312	0.29206
0.313	0.29054
0.314	0.289
0.315	0.28747
0.316	0.28593
0.317	0.2844
0.318	0.28287
0.319	0.28133
0.32	0.2798
0.321	0.27827
0.322	0.27673
0.323	0.2752
0.324	0.27367
0.325	0.27214
0.326	0.2706
0.327	0.26907
0.328	0.26754
0.329	0.26601
0.33	0.26449
0.331	0.26296
0.332	0.26144
0.333	0.25991
0.334	0.25839
0.335	0.25686
0.336	0.25534
0.337	0.25382
0.338	0.25231
0.339	0.25079
0.34	0.24928
0.341	0.24776
0.342	0.24625
0.343	0.24474
0.344	0.24323
0.345	0.24173
0.346	0.24023
0.347	0.23873
0.348	0.23723
0.349	0.23573
0.35	0.23423
0.351	0.23273
0.352	0.23124
0.353	0.22975
0.354	0.22827
0.355	0.22679
0.356	0.2253
0.357	0.22382
0.358	0.22234
0.359	0.22085
0.36	0.21938
0.361	0.21791
0.362	0.21645
0.363	0.21498
0.364	0.21351
0.365	0.21204
0.366	0.21058
0.367	0.20911
0.368	0.20766
0.369	0.2062
0.37	0.20475
0.371	0.2033
0.372	0.20185
0.373	0.2004
0.374	0.19895
0.375	0.1975
0.376	0.19606
0.377	0.19462
0.378	0.19319
0.379	0.19175
0.38	0.19031
0.381	0.18888
0.382	0.18744
0.383	0.18601
0.384	0.18459
0.385	0.18316
0.386	0.18174
0.387	0.18032
0.388	0.1789
0.389	0.17747
0.39	0.17605
0.391	0.17463
0.392	0.17322
0.393	0.17181
0.394	0.1704
0.395	0.16899
0.396	0.16759
0.397	0.16618
0.398	0.16477
0.399	0.16336
0.4	0.16196
0.401	0.16056
0.402	0.15916
0.403	0.15776
0.404	0.15637
0.405	0.15497
0.406	0.15357
0.407	0.15217
0.408	0.15078
0.409	0.14939
0.41	0.148
0.411	0.14661
0.412	0.14523
0.413	0.14384
0.414	0.14245
0.415	0.14106
0.416	0.13968
0.417	0.1383
0.418	0.13692
0.419	0.13554
0.42	0.13415
0.421	0.13277
0.422	0.13139
0.423	0.13001
0.424	0.12864
0.425	0.12726
0.426	0.12589
0.427	0.12451
0.428	0.12314
0.429	0.12176
0.43	0.12039
0.431	0.11902
0.432	0.11765
0.433	0.11628
0.434	0.11491
0.435	0.11354
0.436	0.11217
0.437	0.1108
0.438	0.10943
0.439	0.10806
0.44	0.1067
0.441	0.10533
0.442	0.10396
0.443	0.1026
0.444	0.10123
0.445	0.099865
0.446	0.098501
0.447	0.097139
0.448	0.095776
0.449	0.094413
0.45	0.093051
0.451	0.091688
0.452	0.090325
0.453	0.088962
0.454	0.087602
0.455	0.086242
0.456	0.084882
0.457	0.083521
0.458	0.082161
0.459	0.080801
0.46	0.079441
0.461	0.078081
0.462	0.076722
0.463	0.075364
0.464	0.074005
0.465	0.072647
0.466	0.071288
0.467	0.069929
0.468	0.068571
0.469	0.067212
0.47	0.065854
0.471	0.064497
0.472	0.06314
0.473	0.061783
0.474	0.060426
0.475	0.059068
0.476	0.057711
0.477	0.056354
0.478	0.054997
0.479	0.053641
0.48	0.052284
0.481	0.050927
0.482	0.049571
0.483	0.048214
0.484	0.046858
0.485	0.045501
0.486	0.044145
0.487	0.042789
0.488	0.041433
0.489	0.040077
0.49	0.03872
0.491	0.037364
0.492	0.036008
0.493	0.034652
0.494	0.033295
0.495	0.031939
0.496	0.030583
0.497	0.029226
0.498	0.02787
0.499	0.026513
0.5	0.025157
0.501	0.0238
0.502	0.022444
0.503	0.021087
0.504	0.01973
0.505	0.018373
0.506	0.017016
0.507	0.01566
0.508	0.014303
0.509	0.012946
0.51	0.011588
0.511	0.010231
0.512	0.0088739
0.513	0.0075167
0.514	0.0061595
0.515	0.0048023
0.516	0.0034447
0.517	0.0020866
0.518	0.00072844
0.519	-0.00062966
0.52	-0.0019878
0.521	-0.003346
0.522	-0.0047041
0.523	-0.0060622
0.524	-0.007421
0.525	-0.0087804
0.526	-0.01014
0.527	-0.011499
0.528	-0.012859
0.529	-0.014218
0.53	-0.015578
0.531	-0.016937
0.532	-0.018298
0.533	-0.019658
0.534	-0.021019
0.535	-0.02238
0.536	-0.02374
0.537	-0.025101
0.538	-0.026462
0.539	-0.027823
0.54	-0.029185
0.541	-0.030546
0.542	-0.031908
0.543	-0.03327
0.544	-0.034632
0.545	-0.035994
0.546	-0.037356
0.547	-0.038718
0.548	-0.040082
0.549	-0.041446
0.55	-0.04281
0.551	-0.044173
0.552	-0.045537
0.553	-0.046901
0.554	-0.048265
0.555	-0.049629
0.556	-0.050995
0.557	-0.052361
0.558	-0.053726
0.559	-0.055092
0.56	-0.056458
0.561	-0.057823
0.562	-0.059189
0.563	-0.060556
0.564	-0.061924
0.565	-0.063291
0.566	-0.064659
0.567	-0.066026
0.568	-0.067394
0.569	-0.068762
0.57	-0.070129
0.571	-0.071498
0.572	-0.072868
0.573	-0.074238
0.574	-0.075607
0.575	-0.076977
0.576	-0.078346
0.577	-0.079716
0.578	-0.081086
0.579	-0.082457
0.58	-0.083829
0.581	-0.0852
0.582	-0.086572
0.583	-0.087943
0.584	-0.089315
0.585	-0.090686
0.586	-0.092058
0.587	-0.093432
0.588	-0.094806
0.589	-0.09618
0.59	-0.097553
0.591	-0.098927
0.592	-0.1003
0.593	-0.10167
0.594	-0.10305
0.595	-0.10442
0.596	-0.1058
0.597	-0.10718
0.598	-0.10855
0.599	-0.10993
0.6	-0.1113
0.601	-0.11268
0.602	-0.11406
0.603	-0.11543
0.604	-0.11681
0.605	-0.11819
0.606	-0.11957
0.607	-0.12094
0.608	-0.12232
0.609	-0.1237
0.61	-0.12508
0.611	-0.12646
0.612	-0.12784
0.613	-0.12922
0.614	-0.1306
0.615	-0.13198
0.616	-0.13336
0.617	-0.13473
0.618	-0.13612
0.619	-0.1375
0.62	-0.13888
0.621	-0.14026
0.622	-0.14164
0.623	-0.14302
0.624	-0.1444
0.625	-0.14579
0.626	-0.14717
0.627	-0.14855
0.628	-0.14993
0.629	-0.15132
0.63	-0.1527
0.631	-0.15408
0.632	-0.15547
0.633	-0.15685
0.634	-0.15823
0.635	-0.15962
0.636	-0.161
0.637	-0.16239
0.638	-0.16377
0.639	-0.16516
0.64	-0.16654
0.641	-0.16793
0.642	-0.16931
0.643	-0.1707
0.644	-0.17208
0.645	-0.17347
0.646	-0.17486
0.647	-0.17624
0.648	-0.17763
0.649	-0.17902
0.65	-0.18041
0.651	-0.18179
0.652	-0.18318
0.653	-0.18457
0.654	-0.18596
0.655	-0.18735
0.656	-0.18874
0.657	-0.19013
0.658	-0.19152
0.659	-0.19291
0.66	-0.1943
0.661	-0.1957
0.662	-0.19709
0.663	-0.19848
0.664	-0.19987
0.665	-0.20127
0.666	-0.20266
0.667	-0.20406
0.668	-0.20545
0.669	-0.20685
0.67	-0.20825
0.671	-0.20964
0.672	-0.21104
0.673	-0.21244
0.674	-0.21384
0.675	-0.21525
0.676	-0.21665
0.677	-0.21805
0.678	-0.21945
0.679	-0.22086
0.68	-0.22226
0.681	-0.22367
0.682	-0.22509
0.683	-0.2265
0.684	-0.22791
0.685	-0.22932
0.686	-0.23074
0.687	-0.23215
0.688	-0.23357
0.689	-0.23499
0.69	-0.23642
0.691	-0.23785
0.692	-0.23927
0.693	-0.2407
0.694	-0.24212
0.695	-0.24355
0.696	-0.24499
0.697	-0.24644
0.698	-0.24788
0.699	-0.24933
0.7	-0.25077
0.701	-0.25222
0.702	-0.25366
0.703	-0.25511
0.704	-0.25657
0.705	-0.25805
0.706	-0.25952
0.707	-0.26099
0.708	-0.26246
0.709	-0.26393
0.71	-0.2654
0.711	-0.26688
0.712	-0.26838
0.713	-0.26989
0.714	-0.2714
0.715	-0.2729
0.716	-0.27441
0.717	-0.27592
0.718	-0.27742
0.719	-0.27894
0.72	-0.28049
0.721	-0.28204
0.722	-0.28359
0.723	-0.28514
0.724	-0.28669
0.725	-0.28824
0.726	-0.28979
0.727	-0.29137
0.728	-0.29297
0.729	-0.29457
0.73	-0.29618
0.731	-0.29778
0.732	-0.29939
0.733	-0.30099
0.734	-0.3026
0.735	-0.30424
0.736	-0.30591
0.737	-0.30758
0.738	-0.30925
0.739	-0.31092
0.74	-0.31259
0.741	-0.31426
0.742	-0.31593
0.743	-0.31766
0.744	-0.3194
0.745	-0.32115
0.746	-0.32289
0.747	-0.32464
0.748	-0.32638
0.749	-0.32813
0.75	-0.32987
0.751	-0.33169
0.752	-0.33352
0.753	-0.33535
0.754	-0.33718
0.755	-0.339
0.756	-0.34083
0.757	-0.34266
0.758	-0.3445
0.759	-0.34642
0.76	-0.34833
0.761	-0.35025
0.762	-0.35216
0.763	-0.35408
0.764	-0.35599
0.765	-0.3579
0.766	-0.35985
0.767	-0.36186
0.768	-0.36386
0.769	-0.36587
0.77	-0.36787
0.771	-0.36988
0.772	-0.37188
0.773	-0.37389
0.774	-0.37594
0.775	-0.37803
0.776	-0.38013
0.777	-0.38222
0.778	-0.38431
0.779	-0.38641
0.78	-0.3885
0.781	-0.39059
0.782	-0.39274
0.783	-0.39492
0.784	-0.39709
0.785	-0.39927
0.786	-0.40144
0.787	-0.40361
0.788	-0.40579
0.789	-0.40796
0.79	-0.4102
0.791	-0.41244
0.792	-0.41468
0.793	-0.41692
0.794	-0.41915
0.795	-0.42139
0.796	-0.42363
0.797	-0.42588
0.798	-0.42816
0.799	-0.43045
0.8	-0.43273
0.801	-0.43502
0.802	-0.4373
0.803	-0.43959
0.804	-0.44188
0.805	-0.44417
0.806	-0.44647
0.807	-0.44877
0.808	-0.45107
0.809	-0.45336
0.81	-0.45566
0.811	-0.45796
0.812	-0.46026
0.813	-0.46269
0.814	-0.46493
0.815	-0.46717
0.816	-0.46941
0.817	-0.47164
0.818	-0.47388
0.819	-0.47612
0.82	-0.47836
0.821	-0.48056
0.822	-0.48274
0.823	-0.48492
0.824	-0.4871
0.825	-0.48928
0.826	-0.49146
0.827	-0.49365
0.828	-0.49583
0.829	-0.49781
0.83	-0.49977
0.831	-0.50173
0.832	-0.50369
0.833	-0.50565
0.834	-0.50761
0.835	-0.50956
0.836	-0.5115
0.837	-0.51306
0.838	-0.51461
0.839	-0.51617
0.84	-0.51773
0.841	-0.51929
0.842	-0.52085
0.843	-0.5224
0.844	-0.52385
0.845	-0.52482
0.846	-0.52578
0.847	-0.52675
0.848	-0.52767
0.849	-0.52864
0.85	-0.52961
0.851	-0.53058
0.852	-0.53123
0.853	-0.53146
0.854	-0.5317
0.855	-0.53194
0.856	-0.53217
0.857	-0.53241
0.858	-0.53264
0.859	-0.53288
0.86	-0.53266
0.861	-0.53217
0.862	-0.53167
0.863	-0.53118
0.864	-0.53069
0.865	-0.53019
0.866	-0.5297
0.867	-0.5292
0.868	-0.52813
0.869	-0.52693
0.87	-0.52572
0.871	-0.52452
0.872	-0.52331
0.873	-0.52211
0.874	-0.5209
0.875	-0.51969
0.876	-0.51788
0.877	-0.51601
0.878	-0.51414
0.879	-0.51226
0.88	-0.51039
0.881	-0.50852
0.882	-0.50665
0.883	-0.50466
0.884	-0.50217
0.885	-0.49967
0.886	-0.49718
0.887	-0.49468
0.888	-0.49219
0.889	-0.48969
0.89	-0.4872
0.891	-0.48449
0.892	-0.48142
0.893	-0.47834
0.894	-0.47527
0.895	-0.4722
0.896	-0.46913
0.897	-0.46606
0.898	-0.46298
0.899	-0.45962
0.9	-0.45603
0.901	-0.45243
0.902	-0.44884
0.903	-0.44525
0.904	-0.44165
0.905	-0.43806
0.906	-0.43447
0.907	-0.43053
0.908	-0.42648
0.909	-0.42244
0.91	-0.41839
0.911	-0.41434
0.912	-0.4103
0.913	-0.40625
0.914	-0.4022
0.915	-0.3978
0.916	-0.39337
0.917	-0.38894
0.918	-0.38452
0.919	-0.38009
0.92	-0.37566
0.921	-0.37124
0.922	-0.36677
0.923	-0.36204
0.924	-0.35731
0.925	-0.35258
0.926	-0.34785
0.927	-0.34312
0.928	-0.33839
0.929	-0.33366
0.93	-0.32886
0.931	-0.32391
0.932	-0.31896
0.933	-0.314
0.934	-0.30905
0.935	-0.3041
0.936	-0.29915
0.937	-0.2942
0.938	-0.28918
0.939	-0.28409
0.94	-0.279
0.941	-0.27391
0.942	-0.26882
0.943	-0.26373
0.944	-0.25865
0.945	-0.25356
0.946	-0.24843
0.947	-0.2433
0.948	-0.23816
0.949	-0.23302
0.95	-0.22788
0.951	-0.22274
0.952	-0.2176
0.953	-0.21246
0.954	-0.20736
0.955	-0.20225
0.956	-0.19715
0.957	-0.19205
0.958	-0.18694
0.959	-0.18184
0.96	-0.17674
0.961	-0.17164
0.962	-0.16666
0.963	-0.16168
0.964	-0.15669
0.965	-0.15171
0.966	-0.14673
0.967	-0.14175
0.968	-0.13676
0.969	-0.13183
0.97	-0.12706
0.971	-0.12228
0.972	-0.1175
0.973	-0.11273
0.974	-0.10795
0.975	-0.10318
0.976	-0.098398
0.977	-0.093749
0.978	-0.089263
0.979	-0.084778
0.98	-0.080293
0.981	-0.075808
0.982	-0.071322
0.983	-0.066837
0.984	-0.062352
0.985	-0.058099
0.986	-0.053986
0.987	-0.049872
0.988	-0.045759
0.989	-0.041645
0.99	-0.037532
0.991	-0.033419
0.992	-0.029305
0.993	-0.025566
0.994	-0.021914
0.995	-0.018262
0.996	-0.014609
0.997	-0.010957
0.998	-0.0073045
0.999	-0.0036523
1	0



==> results/lid_driven_cavity/squaremesh/re1000_r250_s450_k3_32_u1.txt <==
a	Points:1
0	0
-0.0017587	0.001
-0.0035174	0.002
-0.0052761	0.003
-0.0070348	0.004
-0.0087935	0.005
-0.010552	0.006
-0.012311	0.007
-0.014059	0.008
-0.01576	0.009
-0.017461	0.01
-0.019163	0.011
-0.020864	0.012
-0.022565	0.013
-0.024266	0.014
-0.025968	0.015
-0.027648	0.016
-0.029293	0.017
-0.030939	0.018
-0.032584	0.019
-0.034229	0.02
-0.035875	0.021
-0.03752	0.022
-0.039165	0.023
-0.04078	0.024
-0.04237	0.025
-0.043961	0.026
-0.045551	0.027
-0.047142	0.028
-0.048732	0.029
-0.050323	0.03
-0.051913	0.031
-0.053464	0.032
-0.055001	0.033
-0.056538	0.034
-0.058075	0.035
-0.059612	0.036
-0.061149	0.037
-0.062686	0.038
-0.064223	0.039
-0.06571	0.04
-0.067195	0.041
-0.068679	0.042
-0.070164	0.043
-0.071648	0.044
-0.073133	0.045
-0.074617	0.046
-0.076095	0.047
-0.077528	0.048
-0.078962	0.049
-0.080395	0.05
-0.081828	0.051
-0.083261	0.052
-0.084695	0.053
-0.086128	0.054
-0.087546	0.055
-0.08893	0.056
-0.090313	0.057
-0.091697	0.058
-0.093081	0.059
-0.094465	0.06
-0.095848	0.061
-0.097232	0.062
-0.098592	0.063
-0.099927	0.064
-0.10126	0.065
-0.1026	0.066
-0.10393	0.067
-0.10527	0.068
-0.1066	0.069
-0.10794	0.07
-0.10924	0.071
-0.11053	0.072
-0.11182	0.073
-0.11311	0.074
-0.1144	0.075
-0.11568	0.076
-0.11697	0.077
-0.11826	0.078
-0.11951	0.079
-0.12075	0.08
-0.12199	0.081
-0.12324	0.082
-0.12448	0.083
-0.12572	0.084
-0.12696	0.085
-0.1282	0.086
-0.1294	0.087
-0.1306	0.088
-0.1318	0.089
-0.133	0.09
-0.13419	0.091
-0.13539	0.092
-0.13659	0.093
-0.13778	0.094
-0.13893	0.095
-0.14009	0.096
-0.14124	0.097
-0.1424	0.098
-0.14355	0.099
-0.14471	0.1
-0.14586	0.101
-0.147	0.102
-0.14811	0.103
-0.14923	0.104
-0.15034	0.105
-0.15145	0.106
-0.15257	0.107
-0.15368	0.108
-0.15479	0.109
-0.15588	0.11
-0.15695	0.111
-0.15803	0.112
-0.1591	0.113
-0.16017	0.114
-0.16124	0.115
-0.16231	0.116
-0.16339	0.117
-0.16443	0.118
-0.16546	0.119
-0.16649	0.12
-0.16753	0.121
-0.16856	0.122
-0.16959	0.123
-0.17063	0.124
-0.17166	0.125
-0.17265	0.126
-0.17365	0.127
-0.17464	0.128
-0.17564	0.129
-0.17663	0.13
-0.17762	0.131
-0.17862	0.132
-0.17961	0.133
-0.18056	0.134
-0.18152	0.135
-0.18247	0.136
-0.18343	0.137
-0.18439	0.138
-0.18534	0.139
-0.1863	0.14
-0.18724	0.141
-0.18816	0.142
-0.18908	0.143
-0.19	0.144
-0.19092	0.145
-0.19184	0.146
-0.19275	0.147
-0.19367	0.148
-0.19457	0.149
-0.19545	0.15
-0.19634	0.151
-0.19722	0.152
-0.1981	0.153
-0.19898	0.154
-0.19986	0.155
-0.20075	0.156
-0.2016	0.157
-0.20245	0.158
-0.20329	0.159
-0.20414	0.16
-0.20498	0.161
-0.20583	0.162
-0.20667	0.163
-0.20752	0.164
-0.20833	0.165
-0.20914	0.166
-0.20995	0.167
-0.21076	0.168
-0.21156	0.169
-0.21237	0.17
-0.21318	0.171
-0.21399	0.172
-0.21476	0.173
-0.21553	0.174
-0.2163	0.175
-0.21707	0.176
-0.21784	0.177
-0.21861	0.178
-0.21939	0.179
-0.22015	0.18
-0.22088	0.181
-0.22161	0.182
-0.22235	0.183
-0.22308	0.184
-0.22382	0.185
-0.22455	0.186
-0.22528	0.187
-0.226	0.188
-0.2267	0.189
-0.22739	0.19
-0.22809	0.191
-0.22878	0.192
-0.22948	0.193
-0.23017	0.194
-0.23087	0.195
-0.23154	0.196
-0.23219	0.197
-0.23285	0.198
-0.23351	0.199
-0.23416	0.2
-0.23482	0.201
-0.23547	0.202
-0.23613	0.203
-0.23675	0.204
-0.23736	0.205
-0.23798	0.206
-0.23859	0.207
-0.23921	0.208
-0.23982	0.209
-0.24044	0.21
-0.24105	0.211
-0.24162	0.212
-0.24219	0.213
-0.24276	0.214
-0.24334	0.215
-0.24391	0.216
-0.24448	0.217
-0.24505	0.218
-0.24561	0.219
-0.24614	0.22
-0.24667	0.221
-0.24719	0.222
-0.24772	0.223
-0.24825	0.224
-0.24877	0.225
-0.2493	0.226
-0.2498	0.227
-0.25028	0.228
-0.25076	0.229
-0.25124	0.23
-0.25172	0.231
-0.2522	0.232
-0.25268	0.233
-0.25316	0.234
-0.2536	0.235
-0.25403	0.236
-0.25446	0.237
-0.25489	0.238
-0.25532	0.239
-0.25574	0.24
-0.25617	0.241
-0.2566	0.242
-0.25699	0.243
-0.25736	0.244
-0.25774	0.245
-0.25811	0.246
-0.25849	0.247
-0.25886	0.248
-0.25924	0.249
-0.25961	0.25
-0.25993	0.251
-0.26025	0.252
-0.26057	0.253
-0.26088	0.254
-0.2612	0.255
-0.26152	0.256
-0.26184	0.257
-0.26215	0.258
-0.2624	0.259
-0.26266	0.26
-0.26292	0.261
-0.26318	0.262
-0.26344	0.263
-0.2637	0.264
-0.26395	0.265
-0.26419	0.266
-0.26438	0.267
-0.26458	0.268
-0.26477	0.269
-0.26497	0.27
-0.26516	0.271
-0.26536	0.272
-0.26555	0.273
-0.26571	0.274
-0.26584	0.275
-0.26597	0.276
-0.2661	0.277
-0.26623	0.278
-0.26636	0.279
-0.26649	0.28
-0.26661	0.281
-0.26669	0.282
-0.26675	0.283
-0.26681	0.284
-0.26687	0.285
-0.26693	0.286
-0.26699	0.287
-0.26705	0.288
-0.26711	0.289
-0.2671	0.29
-0.26709	0.291
-0.26708	0.292
-0.26706	0.293
-0.26705	0.294
-0.26704	0.295
-0.26703	0.296
-0.26701	0.297
-0.26692	0.298
-0.26683	0.299
-0.26675	0.3
-0.26666	0.301
-0.26658	0.302
-0.26649	0.303
-0.2664	0.304
-0.26629	0.305
-0.26613	0.306
-0.26597	0.307
-0.26581	0.308
-0.26565	0.309
-0.26549	0.31
-0.26533	0.311
-0.26517	0.312
-0.26497	0.313
-0.26473	0.314
-0.26449	0.315
-0.26426	0.316
-0.26402	0.317
-0.26378	0.318
-0.26355	0.319
-0.26331	0.32
-0.26302	0.321
-0.26271	0.322
-0.2624	0.323
-0.26209	0.324
-0.26177	0.325
-0.26146	0.326
-0.26115	0.327
-0.26084	0.328
-0.26046	0.329
-0.26007	0.33
-0.25969	0.331
-0.2593	0.332
-0.25892	0.333
-0.25853	0.334
-0.25814	0.335
-0.25775	0.336
-0.25729	0.337
-0.25684	0.338
-0.25638	0.339
-0.25592	0.34
-0.25546	0.341
-0.25501	0.342
-0.25455	0.343
-0.25407	0.344
-0.25355	0.345
-0.25302	0.346
-0.25249	0.347
-0.25197	0.348
-0.25144	0.349
-0.25091	0.35
-0.25039	0.351
-0.24983	0.352
-0.24924	0.353
-0.24865	0.354
-0.24806	0.355
-0.24747	0.356
-0.24688	0.357
-0.24629	0.358
-0.2457	0.359
-0.24507	0.36
-0.24442	0.361
-0.24377	0.362
-0.24312	0.363
-0.24247	0.364
-0.24182	0.365
-0.24117	0.366
-0.24052	0.367
-0.23982	0.368
-0.23912	0.369
-0.23841	0.37
-0.23771	0.371
-0.237	0.372
-0.2363	0.373
-0.23559	0.374
-0.23489	0.375
-0.23414	0.376
-0.23339	0.377
-0.23263	0.378
-0.23188	0.379
-0.23113	0.38
-0.23038	0.381
-0.22963	0.382
-0.22887	0.383
-0.22807	0.384
-0.22728	0.385
-0.22649	0.386
-0.22569	0.387
-0.2249	0.388
-0.22411	0.389
-0.22331	0.39
-0.22251	0.391
-0.22168	0.392
-0.22085	0.393
-0.22002	0.394
-0.21919	0.395
-0.21837	0.396
-0.21754	0.397
-0.21671	0.398
-0.21586	0.399
-0.21501	0.4
-0.21415	0.401
-0.21329	0.402
-0.21244	0.403
-0.21158	0.404
-0.21072	0.405
-0.20987	0.406
-0.20899	0.407
-0.20811	0.408
-0.20724	0.409
-0.20636	0.41
-0.20548	0.411
-0.2046	0.412
-0.20372	0.413
-0.20284	0.414
-0.20195	0.415
-0.20105	0.416
-0.20016	0.417
-0.19926	0.418
-0.19837	0.419
-0.19747	0.42
-0.19658	0.421
-0.19568	0.422
-0.19477	0.423
-0.19387	0.424
-0.19296	0.425
-0.19206	0.426
-0.19115	0.427
-0.19024	0.428
-0.18934	0.429
-0.18843	0.43
-0.18752	0.431
-0.18661	0.432
-0.18569	0.433
-0.18478	0.434
-0.18387	0.435
-0.18296	0.436
-0.18204	0.437
-0.18113	0.438
-0.18022	0.439
-0.1793	0.44
-0.17839	0.441
-0.17747	0.442
-0.17656	0.443
-0.17565	0.444
-0.17473	0.445
-0.17382	0.446
-0.17291	0.447
-0.17199	0.448
-0.17108	0.449
-0.17017	0.45
-0.16926	0.451
-0.16834	0.452
-0.16743	0.453
-0.16652	0.454
-0.16561	0.455
-0.1647	0.456
-0.1638	0.457
-0.16289	0.458
-0.16198	0.459
-0.16107	0.46
-0.16016	0.461
-0.15926	0.462
-0.15836	0.463
-0.15746	0.464
-0.15656	0.465
-0.15565	0.466
-0.15475	0.467
-0.15385	0.468
-0.15295	0.469
-0.15206	0.47
-0.15116	0.471
-0.15027	0.472
-0.14938	0.473
-0.14848	0.474
-0.14759	0.475
-0.1467	0.476
-0.14581	0.477
-0.14492	0.478
-0.14404	0.479
-0.14315	0.48
-0.14227	0.481
-0.14138	0.482
-0.1405	0.483
-0.13962	0.484
-0.13874	0.485
-0.13786	0.486
-0.13699	0.487
-0.13611	0.488
-0.13524	0.489
-0.13436	0.49
-0.13349	0.491
-0.13262	0.492
-0.13175	0.493
-0.13088	0.494
-0.13002	0.495
-0.12915	0.496
-0.12829	0.497
-0.12742	0.498
-0.12656	0.499
-0.12569	0.5
-0.12484	0.501
-0.12398	0.502
-0.12313	0.503
-0.12227	0.504
-0.12142	0.505
-0.12056	0.506
-0.1197	0.507
-0.11885	0.508
-0.118	0.509
-0.11716	0.51
-0.11631	0.511
-0.11546	0.512
-0.11462	0.513
-0.11377	0.514
-0.11292	0.515
-0.11208	0.516
-0.11124	0.517
-0.1104	0.518
-0.10956	0.519
-0.10872	0.52
-0.10788	0.521
-0.10704	0.522
-0.1062	0.523
-0.10537	0.524
-0.10453	0.525
-0.1037	0.526
-0.10287	0.527
-0.10203	0.528
-0.1012	0.529
-0.10037	0.53
-0.099535	0.531
-0.098706	0.532
-0.097877	0.533
-0.097049	0.534
-0.096221	0.535
-0.095392	0.536
-0.094564	0.537
-0.093736	0.538
-0.092907	0.539
-0.092082	0.54
-0.091257	0.541
-0.090431	0.542
-0.089606	0.543
-0.088781	0.544
-0.087955	0.545
-0.08713	0.546
-0.086305	0.547
-0.085481	0.548
-0.084657	0.549
-0.083833	0.55
-0.083008	0.551
-0.082184	0.552
-0.08136	0.553
-0.080536	0.554
-0.079712	0.555
-0.078887	0.556
-0.078062	0.557
-0.077237	0.558
-0.076412	0.559
-0.075587	0.56
-0.074762	0.561
-0.073937	0.562
-0.073111	0.563
-0.072283	0.564
-0.071456	0.565
-0.070628	0.566
-0.0698	0.567
-0.068973	0.568
-0.068145	0.569
-0.067317	0.57
-0.066486	0.571
-0.065654	0.572
-0.064822	0.573
-0.063989	0.574
-0.063157	0.575
-0.062325	0.576
-0.061492	0.577
-0.06066	0.578
-0.059822	0.579
-0.058982	0.58
-0.058143	0.581
-0.057303	0.582
-0.056464	0.583
-0.055625	0.584
-0.054785	0.585
-0.053945	0.586
-0.053097	0.587
-0.052249	0.588
-0.0514	0.589
-0.050552	0.59
-0.049704	0.591
-0.048856	0.592
-0.048007	0.593
-0.047156	0.594
-0.046297	0.595
-0.045438	0.596
-0.044578	0.597
-0.043719	0.598
-0.04286	0.599
-0.042	0.6
-0.041141	0.601
-0.040276	0.602
-0.039404	0.603
-0.038532	0.604
-0.03766	0.605
-0.036787	0.606
-0.035915	0.607
-0.035043	0.608
-0.034171	0.609
-0.03329	0.61
-0.032403	0.611
-0.031516	0.612
-0.030629	0.613
-0.029742	0.614
-0.028855	0.615
-0.027968	0.616
-0.027081	0.617
-0.02618	0.618
-0.025277	0.619
-0.024373	0.62
-0.023469	0.621
-0.022566	0.622
-0.021662	0.623
-0.020759	0.624
-0.019855	0.625
-0.018933	0.626
-0.018011	0.627
-0.017089	0.628
-0.016167	0.629
-0.015245	0.63
-0.014323	0.631
-0.013401	0.632
-0.012475	0.633
-0.011533	0.634
-0.010592	0.635
-0.0096501	0.636
-0.0087084	0.637
-0.0077668	0.638
-0.0068252	0.639
-0.0058835	0.64
-0.004934	0.641
-0.0039712	0.642
-0.0030084	0.643
-0.0020457	0.644
-0.001083	0.645
-0.00012015	0.646
0.00084259	0.647
0.0018053	0.648
0.0027807	0.649
0.003766	0.65
0.0047513	0.651
0.0057366	0.652
0.0067219	0.653
0.0077071	0.654
0.0086924	0.655
0.0096777	0.656
0.010681	0.657
0.011689	0.658
0.012698	0.659
0.013707	0.66
0.014715	0.661
0.015724	0.662
0.016733	0.663
0.017741	0.664
0.018773	0.665
0.019805	0.666
0.020838	0.667
0.021871	0.668
0.022904	0.669
0.023937	0.67
0.024969	0.671
0.026005	0.672
0.027063	0.673
0.02812	0.674
0.029178	0.675
0.030236	0.676
0.031293	0.677
0.032351	0.678
0.033408	0.679
0.034474	0.68
0.035557	0.681
0.03664	0.682
0.037724	0.683
0.038807	0.684
0.03989	0.685
0.040973	0.686
0.042056	0.687
0.043152	0.688
0.044261	0.689
0.04537	0.69
0.046479	0.691
0.047588	0.692
0.048697	0.693
0.049806	0.694
0.050915	0.695
0.052042	0.696
0.053176	0.697
0.054311	0.698
0.055445	0.699
0.05658	0.7
0.057714	0.701
0.058849	0.702
0.059983	0.703
0.06114	0.704
0.062301	0.705
0.063461	0.706
0.064622	0.707
0.065782	0.708
0.066943	0.709
0.068103	0.71
0.069266	0.711
0.070452	0.712
0.071638	0.713
0.072824	0.714
0.07401	0.715
0.075196	0.716
0.076382	0.717
0.077568	0.718
0.078762	0.719
0.079973	0.72
0.081185	0.721
0.082396	0.722
0.083608	0.723
0.084819	0.724
0.086031	0.725
0.087242	0.726
0.088465	0.727
0.089701	0.728
0.090937	0.729
0.092174	0.73
0.09341	0.731
0.094647	0.732
0.095883	0.733
0.097119	0.734
0.098371	0.735
0.099632	0.736
0.10089	0.737
0.10215	0.738
0.10342	0.739
0.10468	0.74
0.10594	0.741
0.1072	0.742
0.10848	0.743
0.10976	0.744
0.11105	0.745
0.11234	0.746
0.11362	0.747
0.11491	0.748
0.11619	0.749
0.11748	0.75
0.11879	0.751
0.1201	0.752
0.12141	0.753
0.12272	0.754
0.12403	0.755
0.12534	0.756
0.12665	0.757
0.12796	0.758
0.1293	0.759
0.13063	0.76
0.13196	0.761
0.1333	0.762
0.13463	0.763
0.13597	0.764
0.1373	0.765
0.13864	0.766
0.14	0.767
0.14136	0.768
0.14272	0.769
0.14408	0.77
0.14544	0.771
0.1468	0.772
0.14816	0.773
0.14954	0.774
0.15092	0.775
0.15231	0.776
0.15369	0.777
0.15508	0.778
0.15647	0.779
0.15785	0.78
0.15924	0.781
0.16065	0.782
0.16206	0.783
0.16348	0.784
0.16489	0.785
0.16631	0.786
0.16772	0.787
0.16913	0.788
0.17055	0.789
0.17199	0.79
0.17344	0.791
0.17489	0.792
0.17633	0.793
0.17778	0.794
0.17922	0.795
0.18067	0.796
0.18212	0.797
0.1836	0.798
0.18508	0.799
0.18657	0.8
0.18805	0.801
0.18953	0.802
0.19101	0.803
0.19249	0.804
0.19399	0.805
0.19551	0.806
0.19703	0.807
0.19855	0.808
0.20008	0.809
0.2016	0.81
0.20312	0.811
0.20464	0.812
0.20619	0.813
0.20776	0.814
0.20933	0.815
0.2109	0.816
0.21247	0.817
0.21404	0.818
0.21561	0.819
0.21718	0.82
0.21879	0.821
0.22042	0.822
0.22204	0.823
0.22367	0.824
0.22529	0.825
0.22692	0.826
0.22854	0.827
0.23017	0.828
0.23185	0.829
0.23354	0.83
0.23524	0.831
0.23693	0.832
0.23862	0.833
0.24031	0.834
0.242	0.835
0.2437	0.836
0.24547	0.837
0.24723	0.838
0.249	0.839
0.25077	0.84
0.25254	0.841
0.25431	0.842
0.25608	0.843
0.25787	0.844
0.25973	0.845
0.26159	0.846
0.26345	0.847
0.26531	0.848
0.26717	0.849
0.26903	0.85
0.2709	0.851
0.2728	0.852
0.27477	0.853
0.27674	0.854
0.27871	0.855
0.28067	0.856
0.28264	0.857
0.28461	0.858
0.28658	0.859
0.28862	0.86
0.29072	0.861
0.29281	0.862
0.29491	0.863
0.297	0.864
0.29909	0.865
0.30119	0.866
0.30328	0.867
0.30549	0.868
0.30774	0.869
0.30998	0.87
0.31222	0.871
0.31446	0.872
0.3167	0.873
0.31894	0.874
0.32118	0.875
0.32359	0.876
0.32601	0.877
0.32842	0.878
0.33083	0.879
0.33324	0.88
0.33566	0.881
0.33807	0.882
0.34052	0.883
0.34313	0.884
0.34574	0.885
0.34835	0.886
0.35096	0.887
0.35357	0.888
0.35618	0.889
0.35879	0.89
0.36148	0.891
0.36432	0.892
0.36716	0.893
0.37	0.894
0.37284	0.895
0.37568	0.896
0.37852	0.897
0.38136	0.898
0.38435	0.899
0.38746	0.9
0.39056	0.901
0.39366	0.902
0.39677	0.903
0.39987	0.904
0.40298	0.905
0.40608	0.906
0.40942	0.907
0.41283	0.908
0.41623	0.909
0.41964	0.91
0.42305	0.911
0.42646	0.912
0.42987	0.913
0.43328	0.914
0.43702	0.915
0.44078	0.916
0.44454	0.917
0.4483	0.918
0.45206	0.919
0.45582	0.92
0.45958	0.921
0.46339	0.922
0.46755	0.923
0.47171	0.924
0.47587	0.925
0.48003	0.926
0.48419	0.927
0.48836	0.928
0.49252	0.929
0.49682	0.93
0.50145	0.931
0.50607	0.932
0.51069	0.933
0.51532	0.934
0.51994	0.935
0.52456	0.936
0.52918	0.937
0.53407	0.938
0.53922	0.939
0.54437	0.94
0.54951	0.941
0.55466	0.942
0.55981	0.943
0.56495	0.944
0.5701	0.945
0.57566	0.946
0.5814	0.947
0.58714	0.948
0.59288	0.949
0.59862	0.95
0.60436	0.951
0.6101	0.952
0.61584	0.953
0.62216	0.954
0.62856	0.955
0.63496	0.956
0.64137	0.957
0.64777	0.958
0.65417	0.959
0.66058	0.96
0.66703	0.961
0.67415	0.962
0.68128	0.963
0.68841	0.964
0.69553	0.965
0.70266	0.966
0.70979	0.967
0.71692	0.968
0.72423	0.969
0.73212	0.97
0.74001	0.971
0.7479	0.972
0.75579	0.973
0.76368	0.974
0.77157	0.975
0.77946	0.976
0.78768	0.977
0.79632	0.978
0.80496	0.979
0.8136	0.98
0.82225	0.981
0.83089	0.982
0.83953	0.983
0.84818	0.984
0.85723	0.985
0.86653	0.986
0.87584	0.987
0.88514	0.988
0.89444	0.989
0.90374	0.99
0.91305	0.991
0.92235	0.992
0.93199	0.993
0.9417	0.994
0.95141	0.995
0.96113	0.996
0.97084	0.997
0.98056	0.998
0.99027	0.999
0.99999	1



==> results/lid_driven_cavity/squaremesh/re1000_r250_s450_k3_32_u2.txt <==
Points:0	b
0	0
0.001	0.0020526
0.002	0.0041052
0.003	0.0061578
0.004	0.0082104
0.005	0.010263
0.006	0.012316
0.007	0.014368
0.008	0.016408
0.009	0.018394
0.01	0.02038
0.011	0.022365
0.012	0.024351
0.013	0.026337
0.014	0.028322
0.015	0.030308
0.016	0.032268
0.017	0.034185
0.018	0.036103
0.019	0.03802
0.02	0.039938
0.021	0.041855
0.022	0.043773
0.023	0.04569
0.024	0.047569
0.025	0.049417
0.026	0.051265
0.027	0.053113
0.028	0.054961
0.029	0.056809
0.03	0.058657
0.031	0.060505
0.032	0.062299
0.033	0.064076
0.034	0.065853
0.035	0.067629
0.036	0.069406
0.037	0.071183
0.038	0.072959
0.039	0.074736
0.04	0.076444
0.041	0.078148
0.042	0.079852
0.043	0.081556
0.044	0.083259
0.045	0.084963
0.046	0.086667
0.047	0.088362
0.048	0.089991
0.049	0.091621
0.05	0.09325
0.051	0.09488
0.052	0.09651
0.053	0.098139
0.054	0.099769
0.055	0.10138
0.056	0.10293
0.057	0.10448
0.058	0.10604
0.059	0.10759
0.06	0.10915
0.061	0.1107
0.062	0.11226
0.063	0.11377
0.064	0.11525
0.065	0.11673
0.066	0.11821
0.067	0.11969
0.068	0.12117
0.069	0.12265
0.07	0.12412
0.071	0.12555
0.072	0.12695
0.073	0.12835
0.074	0.12975
0.075	0.13115
0.076	0.13256
0.077	0.13396
0.078	0.13536
0.079	0.13669
0.08	0.13802
0.081	0.13934
0.082	0.14066
0.083	0.14199
0.084	0.14331
0.085	0.14464
0.086	0.14596
0.087	0.1472
0.088	0.14845
0.089	0.1497
0.09	0.15094
0.091	0.15219
0.092	0.15344
0.093	0.15469
0.094	0.15591
0.095	0.15708
0.096	0.15825
0.097	0.15942
0.098	0.16059
0.099	0.16176
0.1	0.16294
0.101	0.16411
0.102	0.16524
0.103	0.16634
0.104	0.16743
0.105	0.16853
0.106	0.16962
0.107	0.17071
0.108	0.17181
0.109	0.1729
0.11	0.17395
0.111	0.17497
0.112	0.17599
0.113	0.17701
0.114	0.17803
0.115	0.17905
0.116	0.18007
0.117	0.18109
0.118	0.18205
0.119	0.183
0.12	0.18394
0.121	0.18489
0.122	0.18584
0.123	0.18678
0.124	0.18773
0.125	0.18868
0.126	0.18955
0.127	0.19043
0.128	0.19131
0.129	0.19218
0.13	0.19306
0.131	0.19393
0.132	0.19481
0.133	0.19567
0.134	0.19648
0.135	0.19729
0.136	0.1981
0.137	0.1989
0.138	0.19971
0.139	0.20052
0.14	0.20133
0.141	0.20211
0.142	0.20285
0.143	0.2036
0.144	0.20434
0.145	0.20508
0.146	0.20582
0.147	0.20656
0.148	0.20731
0.149	0.20801
0.15	0.20869
0.151	0.20937
0.152	0.21005
0.153	0.21073
0.154	0.21141
0.155	0.21209
0.156	0.21277
0.157	0.2134
0.158	0.21402
0.159	0.21464
0.16	0.21526
0.161	0.21588
0.162	0.2165
0.163	0.21712
0.164	0.21774
0.165	0.21831
0.166	0.21887
0.167	0.21944
0.168	0.22
0.169	0.22056
0.17	0.22113
0.171	0.22169
0.172	0.22225
0.173	0.22276
0.174	0.22326
0.175	0.22377
0.176	0.22428
0.177	0.22479
0.178	0.2253
0.179	0.22581
0.18	0.22631
0.181	0.22677
0.182	0.22722
0.183	0.22768
0.184	0.22814
0.185	0.2286
0.186	0.22906
0.187	0.22952
0.188	0.22995
0.189	0.23037
0.19	0.23078
0.191	0.23119
0.192	0.2316
0.193	0.23201
0.194	0.23242
0.195	0.23283
0.196	0.23321
0.197	0.23358
0.198	0.23394
0.199	0.23431
0.2	0.23467
0.201	0.23504
0.202	0.23541
0.203	0.23577
0.204	0.2361
0.205	0.23642
0.206	0.23675
0.207	0.23707
0.208	0.23739
0.209	0.23772
0.21	0.23804
0.211	0.23836
0.212	0.23864
0.213	0.23892
0.214	0.2392
0.215	0.23949
0.216	0.23977
0.217	0.24005
0.218	0.24033
0.219	0.24061
0.22	0.24085
0.221	0.24109
0.222	0.24134
0.223	0.24158
0.224	0.24182
0.225	0.24206
0.226	0.24231
0.227	0.24253
0.228	0.24274
0.229	0.24295
0.23	0.24315
0.231	0.24336
0.232	0.24356
0.233	0.24377
0.234	0.24397
0.235	0.24416
0.236	0.24433
0.237	0.2445
0.238	0.24466
0.239	0.24483
0.24	0.245
0.241	0.24517
0.242	0.24534
0.243	0.24548
0.244	0.24562
0.245	0.24575
0.246	0.24589
0.247	0.24602
0.248	0.24615
0.249	0.24629
0.25	0.24642
0.251	0.24652
0.252	0.24662
0.253	0.24672
0.254	0.24682
0.255	0.24692
0.256	0.24702
0.257	0.24712
0.258	0.24721
0.259	0.24728
0.26	0.24734
0.261	0.24741
0.262	0.24747
0.263	0.24754
0.264	0.2476
0.265	0.24767
0.266	0.24772
0.267	0.24775
0.268	0.24779
0.269	0.24782
0.27	0.24785
0.271	0.24788
0.272	0.24791
0.273	0.24794
0.274	0.24796
0.275	0.24795
0.276	0.24795
0.277	0.24795
0.278	0.24795
0.279	0.24794
0.28	0.24794
0.281	0.24794
0.282	0.24791
0.283	0.24787
0.284	0.24784
0.285	0.2478
0.286	0.24776
0.287	0.24773
0.288	0.24769
0.289	0.24765
0.29	0.24759
0.291	0.24751
0.292	0.24744
0.293	0.24737
0.294	0.2473
0.295	0.24723
0.296	0.24716
0.297	0.24708
0.298	0.24698
0.299	0.24687
0.3	0.24676
0.301	0.24666
0.302	0.24655
0.303	0.24645
0.304	0.24634
0.305	0.24622
0.306	0.24608
0.307	0.24594
0.308	0.2458
0.309	0.24565
0.31	0.24551
0.311	0.24537
0.312	0.24523
0.313	0.24507
0.314	0.24489
0.315	0.24471
0.316	0.24454
0.317	0.24436
0.318	0.24418
0.319	0.244
0.32	0.24382
0.321	0.24362
0.322	0.2434
0.323	0.24319
0.324	0.24297
0.325	0.24276
0.326	0.24254
0.327	0.24233
0.328	0.24211
0.329	0.24187
0.33	0.24161
0.331	0.24136
0.332	0.24111
0.333	0.24085
0.334	0.2406
0.335	0.24035
0.336	0.24009
0.337	0.2398
0.338	0.23951
0.339	0.23922
0.34	0.23893
0.341	0.23864
0.342	0.23834
0.343	0.23805
0.344	0.23775
0.345	0.23742
0.346	0.23709
0.347	0.23676
0.348	0.23643
0.349	0.2361
0.35	0.23577
0.351	0.23544
0.352	0.23509
0.353	0.23472
0.354	0.23435
0.355	0.23398
0.356	0.23361
0.357	0.23324
0.358	0.23287
0.359	0.23249
0.36	0.2321
0.361	0.23169
0.362	0.23128
0.363	0.23087
0.364	0.23045
0.365	0.23004
0.366	0.22963
0.367	0.22922
0.368	0.22878
0.369	0.22832
0.37	0.22787
0.371	0.22742
0.372	0.22697
0.373	0.22652
0.374	0.22606
0.375	0.22561
0.376	0.22512
0.377	0.22462
0.378	0.22413
0.379	0.22364
0.38	0.22314
0.381	0.22265
0.382	0.22215
0.383	0.22165
0.384	0.22112
0.385	0.22058
0.386	0.22005
0.387	0.21951
0.388	0.21898
0.389	0.21844
0.39	0.2179
0.391	0.21735
0.392	0.21677
0.393	0.2162
0.394	0.21562
0.395	0.21504
0.396	0.21446
0.397	0.21389
0.398	0.21331
0.399	0.21271
0.4	0.21209
0.401	0.21147
0.402	0.21085
0.403	0.21023
0.404	0.20961
0.405	0.20899
0.406	0.20837
0.407	0.20771
0.408	0.20705
0.409	0.20639
0.41	0.20572
0.411	0.20506
0.412	0.2044
0.413	0.20374
0.414	0.20307
0.415	0.20237
0.416	0.20167
0.417	0.20096
0.418	0.20025
0.419	0.19955
0.42	0.19884
0.421	0.19814
0.422	0.19743
0.423	0.19668
0.424	0.19593
0.425	0.19518
0.426	0.19444
0.427	0.19369
0.428	0.19294
0.429	0.19219
0.43	0.19143
0.431	0.19064
0.432	0.18985
0.433	0.18906
0.434	0.18827
0.435	0.18748
0.436	0.18669
0.437	0.1859
0.438	0.18508
0.439	0.18425
0.44	0.18342
0.441	0.18258
0.442	0.18175
0.443	0.18092
0.444	0.18008
0.445	0.17925
0.446	0.17839
0.447	0.17751
0.448	0.17663
0.449	0.17576
0.45	0.17488
0.451	0.174
0.452	0.17313
0.453	0.17225
0.454	0.17134
0.455	0.17042
0.456	0.1695
0.457	0.16858
0.458	0.16766
0.459	0.16674
0.46	0.16582
0.461	0.1649
0.462	0.16394
0.463	0.16298
0.464	0.16201
0.465	0.16105
0.466	0.16009
0.467	0.15913
0.468	0.15816
0.469	0.15719
0.47	0.15619
0.471	0.15518
0.472	0.15417
0.473	0.15317
0.474	0.15216
0.475	0.15116
0.476	0.15015
0.477	0.14912
0.478	0.14807
0.479	0.14702
0.48	0.14598
0.481	0.14493
0.482	0.14388
0.483	0.14283
0.484	0.14178
0.485	0.1407
0.486	0.13961
0.487	0.13851
0.488	0.13742
0.489	0.13632
0.49	0.13523
0.491	0.13413
0.492	0.13304
0.493	0.13191
0.494	0.13077
0.495	0.12963
0.496	0.12849
0.497	0.12735
0.498	0.12621
0.499	0.12507
0.5	0.12393
0.501	0.12275
0.502	0.12157
0.503	0.12038
0.504	0.1192
0.505	0.11801
0.506	0.11683
0.507	0.11564
0.508	0.11445
0.509	0.11322
0.51	0.11198
0.511	0.11075
0.512	0.10952
0.513	0.10829
0.514	0.10706
0.515	0.10583
0.516	0.10458
0.517	0.1033
0.518	0.10202
0.519	0.10074
0.52	0.099462
0.521	0.098183
0.522	0.096904
0.523	0.095625
0.524	0.094319
0.525	0.092991
0.526	0.091663
0.527	0.090335
0.528	0.089007
0.529	0.08768
0.53	0.086352
0.531	0.085024
0.532	0.083659
0.533	0.082281
0.534	0.080904
0.535	0.079526
0.536	0.078148
0.537	0.076771
0.538	0.075393
0.539	0.074015
0.54	0.07259
0.541	0.071162
0.542	0.069733
0.543	0.068305
0.544	0.066877
0.545	0.065448
0.546	0.06402
0.547	0.062585
0.548	0.061104
0.549	0.059624
0.55	0.058143
0.551	0.056663
0.552	0.055183
0.553	0.053702
0.554	0.052222
0.555	0.050724
0.556	0.049191
0.557	0.047657
0.558	0.046123
0.559	0.04459
0.56	0.043056
0.561	0.041523
0.562	0.039989
0.563	0.038428
0.564	0.03684
0.565	0.035252
0.566	0.033664
0.567	0.032076
0.568	0.030488
0.569	0.0289
0.57	0.027312
0.571	0.025687
0.572	0.024044
0.573	0.022401
0.574	0.020758
0.575	0.019116
0.576	0.017473
0.577	0.01583
0.578	0.014187
0.579	0.012496
0.58	0.010798
0.581	0.0090994
0.582	0.0074009
0.583	0.0057026
0.584	0.0040043
0.585	0.002306
0.586	0.00060413
0.587	-0.0011505
0.588	-0.002905
0.589	-0.0046596
0.59	-0.0064142
0.591	-0.0081689
0.592	-0.0099235
0.593	-0.011678
0.594	-0.013447
0.595	-0.015257
0.596	-0.017067
0.597	-0.018878
0.598	-0.020688
0.599	-0.022498
0.6	-0.024309
0.601	-0.026119
0.602	-0.027954
0.603	-0.029819
0.604	-0.031685
0.605	-0.033551
0.606	-0.035416
0.607	-0.037281
0.608	-0.039147
0.609	-0.041012
0.61	-0.042912
0.611	-0.044832
0.612	-0.046752
0.613	-0.048672
0.614	-0.050592
0.615	-0.052511
0.616	-0.054431
0.617	-0.056351
0.618	-0.058314
0.619	-0.060286
0.62	-0.062259
0.621	-0.064232
0.622	-0.066204
0.623	-0.068177
0.624	-0.070149
0.625	-0.072122
0.626	-0.074145
0.627	-0.076167
0.628	-0.07819
0.629	-0.080213
0.63	-0.082235
0.631	-0.084258
0.632	-0.086281
0.633	-0.088312
0.634	-0.090381
0.635	-0.09245
0.636	-0.094518
0.637	-0.096587
0.638	-0.098656
0.639	-0.10073
0.64	-0.10279
0.641	-0.10488
0.642	-0.10699
0.643	-0.1091
0.644	-0.11121
0.645	-0.11332
0.646	-0.11543
0.647	-0.11754
0.648	-0.11965
0.649	-0.12179
0.65	-0.12393
0.651	-0.12608
0.652	-0.12823
0.653	-0.13038
0.654	-0.13252
0.655	-0.13467
0.656	-0.13682
0.657	-0.13899
0.658	-0.14117
0.659	-0.14334
0.66	-0.14552
0.661	-0.1477
0.662	-0.14987
0.663	-0.15205
0.664	-0.15423
0.665	-0.15643
0.666	-0.15862
0.667	-0.16082
0.668	-0.16302
0.669	-0.16522
0.67	-0.16742
0.671	-0.16962
0.672	-0.17182
0.673	-0.17403
0.674	-0.17625
0.675	-0.17846
0.676	-0.18067
0.677	-0.18289
0.678	-0.1851
0.679	-0.18731
0.68	-0.18952
0.681	-0.19174
0.682	-0.19396
0.683	-0.19618
0.684	-0.19839
0.685	-0.20061
0.686	-0.20283
0.687	-0.20505
0.688	-0.20726
0.689	-0.20947
0.69	-0.21169
0.691	-0.2139
0.692	-0.21611
0.693	-0.21833
0.694	-0.22054
0.695	-0.22275
0.696	-0.22495
0.697	-0.22715
0.698	-0.22935
0.699	-0.23155
0.7	-0.23375
0.701	-0.23594
0.702	-0.23814
0.703	-0.24034
0.704	-0.24252
0.705	-0.24469
0.706	-0.24687
0.707	-0.24905
0.708	-0.25122
0.709	-0.2534
0.71	-0.25557
0.711	-0.25775
0.712	-0.25989
0.713	-0.26204
0.714	-0.26418
0.715	-0.26633
0.716	-0.26847
0.717	-0.27062
0.718	-0.27276
0.719	-0.27489
0.72	-0.277
0.721	-0.27911
0.722	-0.28122
0.723	-0.28333
0.724	-0.28544
0.725	-0.28754
0.726	-0.28965
0.727	-0.29174
0.728	-0.29381
0.729	-0.29587
0.73	-0.29793
0.731	-0.3
0.732	-0.30206
0.733	-0.30413
0.734	-0.30619
0.735	-0.30823
0.736	-0.31024
0.737	-0.31226
0.738	-0.31427
0.739	-0.31629
0.74	-0.31831
0.741	-0.32032
0.742	-0.32234
0.743	-0.32431
0.744	-0.32628
0.745	-0.32824
0.746	-0.33021
0.747	-0.33217
0.748	-0.33413
0.749	-0.3361
0.75	-0.33806
0.751	-0.33996
0.752	-0.34187
0.753	-0.34377
0.754	-0.34568
0.755	-0.34758
0.756	-0.34948
0.757	-0.35139
0.758	-0.35328
0.759	-0.35511
0.76	-0.35695
0.761	-0.35878
0.762	-0.36062
0.763	-0.36245
0.764	-0.36428
0.765	-0.36612
0.766	-0.36792
0.767	-0.36967
0.768	-0.37142
0.769	-0.37317
0.77	-0.37492
0.771	-0.37667
0.772	-0.37842
0.773	-0.38017
0.774	-0.38186
0.775	-0.3835
0.776	-0.38514
0.777	-0.38678
0.778	-0.38842
0.779	-0.39006
0.78	-0.3917
0.781	-0.39334
0.782	-0.39487
0.783	-0.39637
0.784	-0.39786
0.785	-0.39935
0.786	-0.40084
0.787	-0.40233
0.788	-0.40382
0.789	-0.40531
0.79	-0.40661
0.791	-0.40791
0.792	-0.4092
0.793	-0.41049
0.794	-0.41178
0.795	-0.41307
0.796	-0.41436
0.797	-0.41562
0.798	-0.41663
0.799	-0.41764
0.8	-0.41865
0.801	-0.41967
0.802	-0.42068
0.803	-0.42169
0.804	-0.4227
0.805	-0.4236
0.806	-0.42427
0.807	-0.42493
0.808	-0.42559
0.809	-0.42626
0.81	-0.42692
0.811	-0.42758
0.812	-0.42825
0.813	-0.42869
0.814	-0.42895
0.815	-0.42921
0.816	-0.42947
0.817	-0.42973
0.818	-0.42999
0.819	-0.43025
0.82	-0.43051
0.821	-0.43048
0.822	-0.43032
0.823	-0.43016
0.824	-0.43
0.825	-0.42983
0.826	-0.42967
0.827	-0.42951
0.828	-0.42935
0.829	-0.42882
0.83	-0.42824
0.831	-0.42767
0.832	-0.42709
0.833	-0.42652
0.834	-0.42594
0.835	-0.42536
0.836	-0.42476
0.837	-0.42379
0.838	-0.42282
0.839	-0.42185
0.84	-0.42088
0.841	-0.41991
0.842	-0.41894
0.843	-0.41797
0.844	-0.41692
0.845	-0.41559
0.846	-0.41426
0.847	-0.41293
0.848	-0.41159
0.849	-0.41026
0.85	-0.40893
0.851	-0.4076
0.852	-0.40612
0.853	-0.40447
0.854	-0.40281
0.855	-0.40115
0.856	-0.39949
0.857	-0.39783
0.858	-0.39618
0.859	-0.39452
0.86	-0.39268
0.861	-0.39074
0.862	-0.38879
0.863	-0.38685
0.864	-0.3849
0.865	-0.38296
0.866	-0.38101
0.867	-0.37907
0.868	-0.37692
0.869	-0.37473
0.87	-0.37254
0.871	-0.37035
0.872	-0.36816
0.873	-0.36597
0.874	-0.36377
0.875	-0.36158
0.876	-0.35918
0.877	-0.35678
0.878	-0.35438
0.879	-0.35199
0.88	-0.34959
0.881	-0.34719
0.882	-0.34479
0.883	-0.34236
0.884	-0.33979
0.885	-0.33722
0.886	-0.33465
0.887	-0.33209
0.888	-0.32952
0.889	-0.32695
0.89	-0.32438
0.891	-0.32176
0.892	-0.31906
0.893	-0.31635
0.894	-0.31365
0.895	-0.31095
0.896	-0.30824
0.897	-0.30554
0.898	-0.30283
0.899	-0.30007
0.9	-0.29726
0.901	-0.29445
0.902	-0.29164
0.903	-0.28883
0.904	-0.28602
0.905	-0.28321
0.906	-0.2804
0.907	-0.27753
0.908	-0.27464
0.909	-0.27175
0.91	-0.26886
0.911	-0.26596
0.912	-0.26307
0.913	-0.26018
0.914	-0.25729
0.915	-0.25435
0.916	-0.2514
0.917	-0.24845
0.918	-0.2455
0.919	-0.24255
0.92	-0.2396
0.921	-0.23665
0.922	-0.2337
0.923	-0.23071
0.924	-0.22772
0.925	-0.22473
0.926	-0.22174
0.927	-0.21875
0.928	-0.21576
0.929	-0.21277
0.93	-0.20977
0.931	-0.20675
0.932	-0.20373
0.933	-0.20071
0.934	-0.1977
0.935	-0.19468
0.936	-0.19166
0.937	-0.18865
0.938	-0.18562
0.939	-0.18259
0.94	-0.17956
0.941	-0.17652
0.942	-0.17349
0.943	-0.17046
0.944	-0.16743
0.945	-0.1644
0.946	-0.16136
0.947	-0.15832
0.948	-0.15529
0.949	-0.15225
0.95	-0.14921
0.951	-0.14618
0.952	-0.14314
0.953	-0.1401
0.954	-0.13707
0.955	-0.13403
0.956	-0.131
0.957	-0.12797
0.958	-0.12493
0.959	-0.1219
0.96	-0.11887
0.961	-0.11583
0.962	-0.11281
0.963	-0.10979
0.964	-0.10676
0.965	-0.10374
0.966	-0.10072
0.967	-0.097696
0.968	-0.094673
0.969	-0.091655
0.97	-0.08865
0.971	-0.085646
0.972	-0.082642
0.973	-0.079638
0.974	-0.076633
0.975	-0.073629
0.976	-0.070624
0.977	-0.067632
0.978	-0.064654
0.979	-0.061675
0.98	-0.058697
0.981	-0.055719
0.982	-0.052741
0.983	-0.049763
0.984	-0.046785
0.985	-0.043828
0.986	-0.040884
0.987	-0.03794
0.988	-0.034996
0.989	-0.032052
0.99	-0.029108
0.991	-0.026164
0.992	-0.023219
0.993	-0.02031
0.994	-0.017408
0.995	-0.014507
0.996	-0.011606
0.997	-0.0087043
0.998	-0.0058028
0.999	-0.0029014
1	0



==> results/lid_driven_cavity/squaremesh/re1000_r300_s200_k3_32_u1.txt <==
a	Points:1
0	0
-0.0004054	0.001
-0.0008108	0.002
-0.0012162	0.003
-0.0016216	0.004
-0.002027	0.005
-0.0024324	0.006
-0.0028378	0.007
-0.0032645	0.008
-0.0037834	0.009
-0.0043023	0.01
-0.0048212	0.011
-0.0053401	0.012
-0.0058589	0.013
-0.0063778	0.014
-0.0068967	0.015
-0.007459	0.016
-0.0080936	0.017
-0.0087281	0.018
-0.0093627	0.019
-0.0099973	0.02
-0.010632	0.021
-0.011266	0.022
-0.011901	0.023
-0.0126	0.024
-0.01335	0.025
-0.0141	0.026
-0.01485	0.027
-0.0156	0.028
-0.01635	0.029
-0.0171	0.03
-0.01785	0.031
-0.018681	0.032
-0.019542	0.033
-0.020403	0.034
-0.021263	0.035
-0.022123	0.036
-0.022984	0.037
-0.023845	0.038
-0.024706	0.039
-0.025665	0.04
-0.02663	0.041
-0.027596	0.042
-0.028561	0.043
-0.029527	0.044
-0.030493	0.045
-0.031458	0.046
-0.032436	0.047
-0.0335	0.048
-0.034565	0.049
-0.035629	0.05
-0.036694	0.051
-0.037758	0.052
-0.038822	0.053
-0.039887	0.054
-0.04098	0.055
-0.042137	0.056
-0.043294	0.057
-0.04445	0.058
-0.045607	0.059
-0.046764	0.06
-0.047921	0.061
-0.049078	0.062
-0.050277	0.063
-0.051519	0.064
-0.052762	0.065
-0.054004	0.066
-0.055246	0.067
-0.056489	0.068
-0.057731	0.069
-0.058973	0.07
-0.06027	0.071
-0.061591	0.072
-0.062913	0.073
-0.064234	0.074
-0.065556	0.075
-0.066877	0.076
-0.068198	0.077
-0.06952	0.078
-0.070905	0.079
-0.072299	0.08
-0.073693	0.081
-0.075088	0.082
-0.076482	0.083
-0.077876	0.084
-0.07927	0.085
-0.080669	0.086
-0.082129	0.087
-0.08359	0.088
-0.085051	0.089
-0.086512	0.09
-0.087973	0.091
-0.089434	0.092
-0.090894	0.093
-0.09237	0.094
-0.093892	0.095
-0.095413	0.096
-0.096934	0.097
-0.098456	0.098
-0.099977	0.099
-0.1015	0.1
-0.10302	0.101
-0.10456	0.102
-0.10614	0.103
-0.10772	0.104
-0.10929	0.105
-0.11087	0.106
-0.11244	0.107
-0.11402	0.108
-0.11559	0.109
-0.1172	0.11
-0.11882	0.111
-0.12044	0.112
-0.12207	0.113
-0.12369	0.114
-0.12531	0.115
-0.12694	0.116
-0.12856	0.117
-0.13022	0.118
-0.13189	0.119
-0.13355	0.12
-0.13522	0.121
-0.13688	0.122
-0.13855	0.123
-0.14022	0.124
-0.14188	0.125
-0.14358	0.126
-0.14528	0.127
-0.14699	0.128
-0.14869	0.129
-0.15039	0.13
-0.15209	0.131
-0.15379	0.132
-0.1555	0.133
-0.15723	0.134
-0.15897	0.135
-0.1607	0.136
-0.16243	0.137
-0.16416	0.138
-0.16589	0.139
-0.16762	0.14
-0.16936	0.141
-0.17112	0.142
-0.17288	0.143
-0.17463	0.144
-0.17639	0.145
-0.17814	0.146
-0.1799	0.147
-0.18165	0.148
-0.18342	0.149
-0.1852	0.15
-0.18697	0.151
-0.18874	0.152
-0.19052	0.153
-0.19229	0.154
-0.19407	0.155
-0.19584	0.156
-0.19762	0.157
-0.19941	0.158
-0.20119	0.159
-0.20298	0.16
-0.20477	0.161
-0.20655	0.162
-0.20834	0.163
-0.21012	0.164
-0.21192	0.165
-0.21371	0.166
-0.2155	0.167
-0.21729	0.168
-0.21908	0.169
-0.22087	0.17
-0.22267	0.171
-0.22446	0.172
-0.22625	0.173
-0.22804	0.174
-0.22983	0.175
-0.23162	0.176
-0.23342	0.177
-0.23521	0.178
-0.237	0.179
-0.23879	0.18
-0.24057	0.181
-0.24236	0.182
-0.24414	0.183
-0.24593	0.184
-0.24771	0.185
-0.2495	0.186
-0.25128	0.187
-0.25306	0.188
-0.25483	0.189
-0.25661	0.19
-0.25838	0.191
-0.26015	0.192
-0.26192	0.193
-0.26369	0.194
-0.26547	0.195
-0.26723	0.196
-0.26898	0.197
-0.27073	0.198
-0.27248	0.199
-0.27423	0.2
-0.27599	0.201
-0.27774	0.202
-0.27949	0.203
-0.28122	0.204
-0.28295	0.205
-0.28467	0.206
-0.2864	0.207
-0.28812	0.208
-0.28985	0.209
-0.29157	0.21
-0.2933	0.211
-0.29499	0.212
-0.29668	0.213
-0.29837	0.214
-0.30007	0.215
-0.30176	0.216
-0.30345	0.217
-0.30514	0.218
-0.30682	0.219
-0.30848	0.22
-0.31013	0.221
-0.31178	0.222
-0.31343	0.223
-0.31508	0.224
-0.31673	0.225
-0.31838	0.226
-0.32001	0.227
-0.32161	0.228
-0.32321	0.229
-0.32482	0.23
-0.32642	0.231
-0.32802	0.232
-0.32962	0.233
-0.33122	0.234
-0.33279	0.235
-0.33433	0.236
-0.33587	0.237
-0.33742	0.238
-0.33896	0.239
-0.34051	0.24
-0.34205	0.241
-0.34359	0.242
-0.34509	0.243
-0.34656	0.244
-0.34804	0.245
-0.34952	0.246
-0.351	0.247
-0.35248	0.248
-0.35395	0.249
-0.35543	0.25
-0.35683	0.251
-0.35824	0.252
-0.35964	0.253
-0.36104	0.254
-0.36244	0.255
-0.36385	0.256
-0.36525	0.257
-0.36663	0.258
-0.36795	0.259
-0.36927	0.26
-0.37059	0.261
-0.3719	0.262
-0.37322	0.263
-0.37454	0.264
-0.37585	0.265
-0.37713	0.266
-0.37836	0.267
-0.37958	0.268
-0.3808	0.269
-0.38202	0.27
-0.38324	0.271
-0.38446	0.272
-0.38568	0.273
-0.38684	0.274
-0.38796	0.275
-0.38907	0.276
-0.39019	0.277
-0.3913	0.278
-0.39242	0.279
-0.39353	0.28
-0.39465	0.281
-0.39567	0.282
-0.39667	0.283
-0.39767	0.284
-0.39866	0.285
-0.39966	0.286
-0.40066	0.287
-0.40165	0.288
-0.40265	0.289
-0.40352	0.29
-0.40439	0.291
-0.40526	0.292
-0.40612	0.293
-0.40699	0.294
-0.40785	0.295
-0.40872	0.296
-0.40957	0.297
-0.41029	0.298
-0.41101	0.299
-0.41174	0.3
-0.41246	0.301
-0.41318	0.302
-0.4139	0.303
-0.41463	0.304
-0.4153	0.305
-0.41587	0.306
-0.41643	0.307
-0.417	0.308
-0.41756	0.309
-0.41813	0.31
-0.41869	0.311
-0.41926	0.312
-0.41974	0.313
-0.42013	0.314
-0.42053	0.315
-0.42092	0.316
-0.42132	0.317
-0.42171	0.318
-0.4221	0.319
-0.4225	0.32
-0.42276	0.321
-0.42297	0.322
-0.42318	0.323
-0.42339	0.324
-0.42359	0.325
-0.4238	0.326
-0.42401	0.327
-0.42422	0.328
-0.42424	0.329
-0.42425	0.33
-0.42425	0.331
-0.42426	0.332
-0.42426	0.333
-0.42427	0.334
-0.42427	0.335
-0.42426	0.336
-0.42405	0.337
-0.42383	0.338
-0.42362	0.339
-0.4234	0.34
-0.42319	0.341
-0.42297	0.342
-0.42276	0.343
-0.42248	0.344
-0.42203	0.345
-0.42158	0.346
-0.42113	0.347
-0.42068	0.348
-0.42023	0.349
-0.41979	0.35
-0.41934	0.351
-0.41878	0.352
-0.41808	0.353
-0.41739	0.354
-0.41669	0.355
-0.41599	0.356
-0.4153	0.357
-0.4146	0.358
-0.4139	0.359
-0.41305	0.36
-0.41211	0.361
-0.41117	0.362
-0.41023	0.363
-0.40929	0.364
-0.40835	0.365
-0.40741	0.366
-0.40647	0.367
-0.40534	0.368
-0.40417	0.369
-0.40301	0.37
-0.40184	0.371
-0.40067	0.372
-0.39951	0.373
-0.39834	0.374
-0.39717	0.375
-0.39582	0.376
-0.39447	0.377
-0.39311	0.378
-0.39176	0.379
-0.39041	0.38
-0.38905	0.381
-0.3877	0.382
-0.38632	0.383
-0.38483	0.384
-0.38333	0.385
-0.38184	0.386
-0.38035	0.387
-0.37886	0.388
-0.37737	0.389
-0.37587	0.39
-0.37434	0.391
-0.37276	0.392
-0.37117	0.393
-0.36958	0.394
-0.36799	0.395
-0.3664	0.396
-0.36481	0.397
-0.36322	0.398
-0.3616	0.399
-0.35996	0.4
-0.35831	0.401
-0.35666	0.402
-0.35501	0.403
-0.35337	0.404
-0.35172	0.405
-0.35007	0.406
-0.3484	0.407
-0.34672	0.408
-0.34504	0.409
-0.34336	0.41
-0.34168	0.411
-0.34	0.412
-0.33832	0.413
-0.33664	0.414
-0.33495	0.415
-0.33326	0.416
-0.33157	0.417
-0.32987	0.418
-0.32818	0.419
-0.32649	0.42
-0.3248	0.421
-0.32311	0.422
-0.32142	0.423
-0.31974	0.424
-0.31805	0.425
-0.31636	0.426
-0.31467	0.427
-0.31299	0.428
-0.3113	0.429
-0.30962	0.43
-0.30794	0.431
-0.30627	0.432
-0.30459	0.433
-0.30292	0.434
-0.30124	0.435
-0.29957	0.436
-0.29789	0.437
-0.29623	0.438
-0.29457	0.439
-0.29292	0.44
-0.29126	0.441
-0.28961	0.442
-0.28795	0.443
-0.28629	0.444
-0.28464	0.445
-0.283	0.446
-0.28137	0.447
-0.27973	0.448
-0.2781	0.449
-0.27647	0.45
-0.27484	0.451
-0.2732	0.452
-0.27157	0.453
-0.26996	0.454
-0.26835	0.455
-0.26674	0.456
-0.26513	0.457
-0.26353	0.458
-0.26192	0.459
-0.26031	0.46
-0.2587	0.461
-0.25712	0.462
-0.25553	0.463
-0.25394	0.464
-0.25236	0.465
-0.25077	0.466
-0.24919	0.467
-0.2476	0.468
-0.24602	0.469
-0.24446	0.47
-0.24289	0.471
-0.24133	0.472
-0.23977	0.473
-0.2382	0.474
-0.23664	0.475
-0.23507	0.476
-0.23352	0.477
-0.23198	0.478
-0.23043	0.479
-0.22889	0.48
-0.22734	0.481
-0.2258	0.482
-0.22425	0.483
-0.22271	0.484
-0.22118	0.485
-0.21965	0.486
-0.21812	0.487
-0.21659	0.488
-0.21506	0.489
-0.21354	0.49
-0.21201	0.491
-0.21048	0.492
-0.20896	0.493
-0.20745	0.494
-0.20593	0.495
-0.20442	0.496
-0.2029	0.497
-0.20139	0.498
-0.19987	0.499
-0.19836	0.5
-0.19685	0.501
-0.19535	0.502
-0.19384	0.503
-0.19234	0.504
-0.19083	0.505
-0.18932	0.506
-0.18782	0.507
-0.18632	0.508
-0.18482	0.509
-0.18332	0.51
-0.18182	0.511
-0.18032	0.512
-0.17882	0.513
-0.17732	0.514
-0.17583	0.515
-0.17433	0.516
-0.17283	0.517
-0.17134	0.518
-0.16984	0.519
-0.16835	0.52
-0.16685	0.521
-0.16536	0.522
-0.16386	0.523
-0.16237	0.524
-0.16088	0.525
-0.15938	0.526
-0.15789	0.527
-0.15639	0.528
-0.1549	0.529
-0.1534	0.53
-0.15191	0.531
-0.15042	0.532
-0.14892	0.533
-0.14742	0.534
-0.14593	0.535
-0.14443	0.536
-0.14294	0.537
-0.14144	0.538
-0.13995	0.539
-0.13845	0.54
-0.13695	0.541
-0.13545	0.542
-0.13395	0.543
-0.13245	0.544
-0.13096	0.545
-0.12946	0.546
-0.12796	0.547
-0.12645	0.548
-0.12495	0.549
-0.12345	0.55
-0.12194	0.551
-0.12044	0.552
-0.11894	0.553
-0.11743	0.554
-0.11593	0.555
-0.11442	0.556
-0.11291	0.557
-0.1114	0.558
-0.10989	0.559
-0.10837	0.56
-0.10686	0.561
-0.10535	0.562
-0.10384	0.563
-0.10232	0.564
-0.1008	0.565
-0.099287	0.566
-0.09777	0.567
-0.096252	0.568
-0.094734	0.569
-0.093217	0.57
-0.091693	0.571
-0.090167	0.572
-0.088641	0.573
-0.087115	0.574
-0.08559	0.575
-0.084064	0.576
-0.082538	0.577
-0.081012	0.578
-0.079478	0.579
-0.077943	0.58
-0.076408	0.581
-0.074873	0.582
-0.073338	0.583
-0.071803	0.584
-0.070268	0.585
-0.068732	0.586
-0.067187	0.587
-0.065642	0.588
-0.064097	0.589
-0.062553	0.59
-0.061008	0.591
-0.059463	0.592
-0.057918	0.593
-0.05637	0.594
-0.054815	0.595
-0.05326	0.596
-0.051704	0.597
-0.050149	0.598
-0.048593	0.599
-0.047038	0.6
-0.045483	0.601
-0.043923	0.602
-0.042357	0.603
-0.040792	0.604
-0.039226	0.605
-0.03766	0.606
-0.036094	0.607
-0.034528	0.608
-0.032962	0.609
-0.031389	0.61
-0.029812	0.611
-0.028235	0.612
-0.026658	0.613
-0.025081	0.614
-0.023504	0.615
-0.021927	0.616
-0.020349	0.617
-0.018762	0.618
-0.017173	0.619
-0.015584	0.62
-0.013994	0.621
-0.012405	0.622
-0.010816	0.623
-0.0092263	0.624
-0.007637	0.625
-0.0060351	0.626
-0.0044333	0.627
-0.0028313	0.628
-0.0012294	0.629
0.00037244	0.63
0.0019743	0.631
0.0035763	0.632
0.0051806	0.633
0.0067957	0.634
0.0084109	0.635
0.010026	0.636
0.011641	0.637
0.013256	0.638
0.014871	0.639
0.016487	0.64
0.018107	0.641
0.019736	0.642
0.021365	0.643
0.022995	0.644
0.024624	0.645
0.026253	0.646
0.027882	0.647
0.029511	0.648
0.031149	0.649
0.032794	0.65
0.034438	0.651
0.036083	0.652
0.037727	0.653
0.039372	0.654
0.041016	0.655
0.042661	0.656
0.044317	0.657
0.045978	0.658
0.047638	0.659
0.049299	0.66
0.050959	0.661
0.05262	0.662
0.05428	0.663
0.055941	0.664
0.057618	0.665
0.059295	0.666
0.060973	0.667
0.06265	0.668
0.064328	0.669
0.066006	0.67
0.067683	0.671
0.069363	0.672
0.071059	0.673
0.072755	0.674
0.074451	0.675
0.076147	0.676
0.077843	0.677
0.079539	0.678
0.081235	0.679
0.082937	0.68
0.084653	0.681
0.086369	0.682
0.088085	0.683
0.089801	0.684
0.091516	0.685
0.093232	0.686
0.094948	0.687
0.096674	0.688
0.098411	0.689
0.10015	0.69
0.10188	0.691
0.10362	0.692
0.10536	0.693
0.10709	0.694
0.10883	0.695
0.11058	0.696
0.11234	0.697
0.1141	0.698
0.11586	0.699
0.11762	0.7
0.11938	0.701
0.12113	0.702
0.12289	0.703
0.12467	0.704
0.12645	0.705
0.12823	0.706
0.13002	0.707
0.1318	0.708
0.13358	0.709
0.13536	0.71
0.13714	0.711
0.13895	0.712
0.14076	0.713
0.14256	0.714
0.14437	0.715
0.14617	0.716
0.14798	0.717
0.14979	0.718
0.1516	0.719
0.15343	0.72
0.15526	0.721
0.15709	0.722
0.15892	0.723
0.16075	0.724
0.16258	0.725
0.16441	0.726
0.16625	0.727
0.16811	0.728
0.16996	0.729
0.17182	0.73
0.17367	0.731
0.17552	0.732
0.17738	0.733
0.17923	0.734
0.1811	0.735
0.18298	0.736
0.18486	0.737
0.18674	0.738
0.18862	0.739
0.1905	0.74
0.19237	0.741
0.19425	0.742
0.19615	0.743
0.19805	0.744
0.19995	0.745
0.20185	0.746
0.20375	0.747
0.20565	0.748
0.20755	0.749
0.20945	0.75
0.21137	0.751
0.21329	0.752
0.21521	0.753
0.21713	0.754
0.21906	0.755
0.22098	0.756
0.2229	0.757
0.22482	0.758
0.22675	0.759
0.22869	0.76
0.23062	0.761
0.23256	0.762
0.2345	0.763
0.23643	0.764
0.23837	0.765
0.24031	0.766
0.24225	0.767
0.2442	0.768
0.24614	0.769
0.24809	0.77
0.25003	0.771
0.25198	0.772
0.25392	0.773
0.25587	0.774
0.25782	0.775
0.25976	0.776
0.26171	0.777
0.26366	0.778
0.26561	0.779
0.26756	0.78
0.2695	0.781
0.27145	0.782
0.27339	0.783
0.27533	0.784
0.27728	0.785
0.27922	0.786
0.28116	0.787
0.2831	0.788
0.28504	0.789
0.28697	0.79
0.2889	0.791
0.29083	0.792
0.29275	0.793
0.29468	0.794
0.2966	0.795
0.29853	0.796
0.30045	0.797
0.30235	0.798
0.30425	0.799
0.30615	0.8
0.30805	0.801
0.30995	0.802
0.31185	0.803
0.31375	0.804
0.31564	0.805
0.31751	0.806
0.31937	0.807
0.32123	0.808
0.3231	0.809
0.32496	0.81
0.32682	0.811
0.32869	0.812
0.33053	0.813
0.33234	0.814
0.33416	0.815
0.33598	0.816
0.3378	0.817
0.33961	0.818
0.34143	0.819
0.34325	0.82
0.34503	0.821
0.34679	0.822
0.34856	0.823
0.35033	0.824
0.35209	0.825
0.35386	0.826
0.35562	0.827
0.35739	0.828
0.35911	0.829
0.36083	0.83
0.36255	0.831
0.36426	0.832
0.36598	0.833
0.3677	0.834
0.36942	0.835
0.37113	0.836
0.37282	0.837
0.37451	0.838
0.3762	0.839
0.37788	0.84
0.37957	0.841
0.38126	0.842
0.38295	0.843
0.38464	0.844
0.38634	0.845
0.38804	0.846
0.38974	0.847
0.39145	0.848
0.39315	0.849
0.39485	0.85
0.39655	0.851
0.39829	0.852
0.40007	0.853
0.40185	0.854
0.40364	0.855
0.40542	0.856
0.40721	0.857
0.40899	0.858
0.41078	0.859
0.41267	0.86
0.41462	0.861
0.41657	0.862
0.41852	0.863
0.42047	0.864
0.42242	0.865
0.42437	0.866
0.42633	0.867
0.42848	0.868
0.43067	0.869
0.43287	0.87
0.43507	0.871
0.43726	0.872
0.43946	0.873
0.44166	0.874
0.44386	0.875
0.44635	0.876
0.44885	0.877
0.45134	0.878
0.45384	0.879
0.45634	0.88
0.45883	0.881
0.46133	0.882
0.46389	0.883
0.46672	0.884
0.46955	0.885
0.47238	0.886
0.4752	0.887
0.47803	0.888
0.48086	0.889
0.48369	0.89
0.48665	0.891
0.48983	0.892
0.493	0.893
0.49618	0.894
0.49935	0.895
0.50253	0.896
0.50571	0.897
0.50888	0.898
0.51225	0.899
0.51578	0.9
0.5193	0.901
0.52282	0.902
0.52635	0.903
0.52987	0.904
0.53339	0.905
0.53692	0.906
0.5407	0.907
0.54456	0.908
0.54842	0.909
0.55228	0.91
0.55614	0.911
0.56	0.912
0.56386	0.913
0.56772	0.914
0.57189	0.915
0.57607	0.916
0.58025	0.917
0.58443	0.918
0.58861	0.919
0.59279	0.92
0.59697	0.921
0.60118	0.922
0.60566	0.923
0.61013	0.924
0.61461	0.925
0.61908	0.926
0.62356	0.927
0.62803	0.928
0.6325	0.929
0.63706	0.93
0.6418	0.931
0.64654	0.932
0.65127	0.933
0.65601	0.934
0.66075	0.935
0.66548	0.936
0.67022	0.937
0.67507	0.938
0.68004	0.939
0.685	0.94
0.68996	0.941
0.69492	0.942
0.69988	0.943
0.70485	0.944
0.70981	0.945
0.7149	0.946
0.72004	0.947
0.72518	0.948
0.73033	0.949
0.73547	0.95
0.74062	0.951
0.74576	0.952
0.7509	0.953
0.75617	0.954
0.76144	0.955
0.76672	0.956
0.772	0.957
0.77728	0.958
0.78256	0.959
0.78784	0.96
0.79312	0.961
0.79848	0.962
0.80385	0.963
0.80921	0.964
0.81457	0.965
0.81993	0.966
0.8253	0.967
0.83066	0.968
0.83603	0.969
0.84142	0.97
0.84681	0.971
0.8522	0.972
0.85759	0.973
0.86298	0.974
0.86837	0.975
0.87376	0.976
0.87913	0.977
0.88449	0.978
0.88985	0.979
0.89521	0.98
0.90057	0.981
0.90593	0.982
0.91129	0.983
0.91665	0.984
0.92195	0.985
0.92723	0.986
0.9325	0.987
0.93777	0.988
0.94305	0.989
0.94832	0.99
0.95359	0.991
0.95887	0.992
0.96403	0.993
0.96917	0.994
0.97431	0.995
0.97944	0.996
0.98458	0.997
0.98972	0.998
0.99486	0.999
0.99999	1



==> results/lid_driven_cavity/squaremesh/re1000_r300_s200_k3_32_u2.txt <==
Points:0	b
0	0
0.001	0.0046714
0.002	0.0093428
0.003	0.014014
0.004	0.018686
0.005	0.023357
0.006	0.028028
0.007	0.0327
0.008	0.037323
0.009	0.041735
0.01	0.046148
0.011	0.05056
0.012	0.054973
0.013	0.059385
0.014	0.063798
0.015	0.06821
0.016	0.072521
0.017	0.076661
0.018	0.080801
0.019	0.084941
0.02	0.089081
0.021	0.093221
0.022	0.097361
0.023	0.1015
0.024	0.10548
0.025	0.10934
0.026	0.11319
0.027	0.11704
0.028	0.1209
0.029	0.12475
0.03	0.12861
0.031	0.13246
0.032	0.13609
0.033	0.13964
0.034	0.1432
0.035	0.14675
0.036	0.15031
0.037	0.15386
0.038	0.15742
0.039	0.16097
0.04	0.16423
0.041	0.16747
0.042	0.17072
0.043	0.17396
0.044	0.1772
0.045	0.18044
0.046	0.18368
0.047	0.18689
0.048	0.18981
0.049	0.19273
0.05	0.19565
0.051	0.19857
0.052	0.20149
0.053	0.20441
0.054	0.20733
0.055	0.21015
0.056	0.21274
0.057	0.21533
0.058	0.21793
0.059	0.22052
0.06	0.22312
0.061	0.22571
0.062	0.22831
0.063	0.23074
0.064	0.23301
0.065	0.23528
0.066	0.23755
0.067	0.23983
0.068	0.2421
0.069	0.24437
0.07	0.24664
0.071	0.24871
0.072	0.25067
0.073	0.25264
0.074	0.2546
0.075	0.25657
0.076	0.25853
0.077	0.2605
0.078	0.26246
0.079	0.26419
0.08	0.26588
0.081	0.26757
0.082	0.26927
0.083	0.27096
0.084	0.27265
0.085	0.27434
0.086	0.27602
0.087	0.27749
0.088	0.27895
0.089	0.28042
0.09	0.28188
0.091	0.28335
0.092	0.28481
0.093	0.28628
0.094	0.28769
0.095	0.28898
0.096	0.29027
0.097	0.29156
0.098	0.29285
0.099	0.29413
0.1	0.29542
0.101	0.29671
0.102	0.29794
0.103	0.2991
0.104	0.30025
0.105	0.30141
0.106	0.30257
0.107	0.30372
0.108	0.30488
0.109	0.30603
0.11	0.30713
0.111	0.30819
0.112	0.30925
0.113	0.31031
0.114	0.31137
0.115	0.31242
0.116	0.31348
0.117	0.31454
0.118	0.31554
0.119	0.31653
0.12	0.31751
0.121	0.3185
0.122	0.31948
0.123	0.32047
0.124	0.32145
0.125	0.32244
0.126	0.32336
0.127	0.32429
0.128	0.32521
0.129	0.32614
0.13	0.32706
0.131	0.32799
0.132	0.32891
0.133	0.32982
0.134	0.33069
0.135	0.33156
0.136	0.33243
0.137	0.3333
0.138	0.33417
0.139	0.33504
0.14	0.33591
0.141	0.33676
0.142	0.33758
0.143	0.3384
0.144	0.33921
0.145	0.34003
0.146	0.34085
0.147	0.34166
0.148	0.34248
0.149	0.34327
0.15	0.34403
0.151	0.34479
0.152	0.34555
0.153	0.34632
0.154	0.34708
0.155	0.34784
0.156	0.3486
0.157	0.34932
0.158	0.35003
0.159	0.35073
0.16	0.35144
0.161	0.35214
0.162	0.35285
0.163	0.35355
0.164	0.35426
0.165	0.35491
0.166	0.35555
0.167	0.35619
0.168	0.35684
0.169	0.35748
0.17	0.35812
0.171	0.35877
0.172	0.3594
0.173	0.35998
0.174	0.36056
0.175	0.36114
0.176	0.36172
0.177	0.3623
0.178	0.36287
0.179	0.36345
0.18	0.36401
0.181	0.36452
0.182	0.36502
0.183	0.36553
0.184	0.36604
0.185	0.36655
0.186	0.36706
0.187	0.36756
0.188	0.36803
0.189	0.36847
0.19	0.3689
0.191	0.36933
0.192	0.36976
0.193	0.3702
0.194	0.37063
0.195	0.37106
0.196	0.37144
0.197	0.37179
0.198	0.37214
0.199	0.3725
0.2	0.37285
0.201	0.3732
0.202	0.37355
0.203	0.37391
0.204	0.37418
0.205	0.37445
0.206	0.37472
0.207	0.37499
0.208	0.37525
0.209	0.37552
0.21	0.37579
0.211	0.37605
0.212	0.37623
0.213	0.3764
0.214	0.37658
0.215	0.37676
0.216	0.37694
0.217	0.37711
0.218	0.37729
0.219	0.37744
0.22	0.37753
0.221	0.37761
0.222	0.37769
0.223	0.37777
0.224	0.37786
0.225	0.37794
0.226	0.37802
0.227	0.37806
0.228	0.37804
0.229	0.37802
0.23	0.37801
0.231	0.37799
0.232	0.37797
0.233	0.37796
0.234	0.37794
0.235	0.37786
0.236	0.37773
0.237	0.37761
0.238	0.37749
0.239	0.37737
0.24	0.37725
0.241	0.37712
0.242	0.377
0.243	0.37679
0.244	0.37656
0.245	0.37633
0.246	0.3761
0.247	0.37587
0.248	0.37564
0.249	0.37541
0.25	0.37517
0.251	0.37483
0.252	0.37449
0.253	0.37414
0.254	0.3738
0.255	0.37345
0.256	0.37311
0.257	0.37276
0.258	0.37239
0.259	0.37193
0.26	0.37147
0.261	0.37101
0.262	0.37054
0.263	0.37008
0.264	0.36962
0.265	0.36915
0.266	0.36864
0.267	0.36806
0.268	0.36747
0.269	0.36689
0.27	0.3663
0.271	0.36572
0.272	0.36513
0.273	0.36455
0.274	0.36389
0.275	0.36318
0.276	0.36247
0.277	0.36176
0.278	0.36104
0.279	0.36033
0.28	0.35962
0.281	0.35891
0.282	0.3581
0.283	0.35726
0.284	0.35642
0.285	0.35558
0.286	0.35474
0.287	0.3539
0.288	0.35306
0.289	0.35222
0.29	0.35126
0.291	0.35029
0.292	0.34932
0.293	0.34835
0.294	0.34738
0.295	0.34641
0.296	0.34545
0.297	0.34446
0.298	0.34336
0.299	0.34227
0.3	0.34117
0.301	0.34007
0.302	0.33898
0.303	0.33788
0.304	0.33678
0.305	0.33565
0.306	0.33443
0.307	0.33321
0.308	0.33199
0.309	0.33077
0.31	0.32955
0.311	0.32833
0.312	0.32711
0.313	0.32584
0.314	0.32451
0.315	0.32318
0.316	0.32184
0.317	0.32051
0.318	0.31918
0.319	0.31785
0.32	0.31652
0.321	0.31512
0.322	0.31369
0.323	0.31226
0.324	0.31083
0.325	0.30941
0.326	0.30798
0.327	0.30655
0.328	0.30512
0.329	0.30362
0.33	0.3021
0.331	0.30059
0.332	0.29908
0.333	0.29757
0.334	0.29606
0.335	0.29455
0.336	0.29303
0.337	0.29146
0.338	0.28988
0.339	0.2883
0.34	0.28673
0.341	0.28515
0.342	0.28358
0.343	0.282
0.344	0.28041
0.345	0.27879
0.346	0.27716
0.347	0.27554
0.348	0.27391
0.349	0.27229
0.35	0.27066
0.351	0.26904
0.352	0.2674
0.353	0.26574
0.354	0.26408
0.355	0.26243
0.356	0.26077
0.357	0.25911
0.358	0.25745
0.359	0.25579
0.36	0.25412
0.361	0.25245
0.362	0.25077
0.363	0.24909
0.364	0.24741
0.365	0.24573
0.366	0.24405
0.367	0.24237
0.368	0.24069
0.369	0.239
0.37	0.23731
0.371	0.23562
0.372	0.23393
0.373	0.23224
0.374	0.23055
0.375	0.22886
0.376	0.22717
0.377	0.22548
0.378	0.22379
0.379	0.2221
0.38	0.2204
0.381	0.21871
0.382	0.21702
0.383	0.21533
0.384	0.21364
0.385	0.21195
0.386	0.21027
0.387	0.20858
0.388	0.20689
0.389	0.2052
0.39	0.20351
0.391	0.20183
0.392	0.20015
0.393	0.19847
0.394	0.19679
0.395	0.19511
0.396	0.19343
0.397	0.19175
0.398	0.19007
0.399	0.18839
0.4	0.18672
0.401	0.18505
0.402	0.18338
0.403	0.18171
0.404	0.18004
0.405	0.17837
0.406	0.1767
0.407	0.17504
0.408	0.17339
0.409	0.17173
0.41	0.17007
0.411	0.16841
0.412	0.16675
0.413	0.1651
0.414	0.16344
0.415	0.16179
0.416	0.16015
0.417	0.1585
0.418	0.15686
0.419	0.15521
0.42	0.15357
0.421	0.15192
0.422	0.15028
0.423	0.14865
0.424	0.14701
0.425	0.14538
0.426	0.14375
0.427	0.14212
0.428	0.14048
0.429	0.13885
0.43	0.13722
0.431	0.1356
0.432	0.13398
0.433	0.13236
0.434	0.13074
0.435	0.12912
0.436	0.1275
0.437	0.12588
0.438	0.12426
0.439	0.12265
0.44	0.12104
0.441	0.11943
0.442	0.11783
0.443	0.11622
0.444	0.11461
0.445	0.113
0.446	0.1114
0.447	0.1098
0.448	0.1082
0.449	0.1066
0.45	0.105
0.451	0.1034
0.452	0.1018
0.453	0.10021
0.454	0.098615
0.455	0.097026
0.456	0.095436
0.457	0.093847
0.458	0.092257
0.459	0.090668
0.46	0.089078
0.461	0.087489
0.462	0.085907
0.463	0.084325
0.464	0.082744
0.465	0.081162
0.466	0.07958
0.467	0.077998
0.468	0.076416
0.469	0.074837
0.47	0.073262
0.471	0.071688
0.472	0.070113
0.473	0.068538
0.474	0.066963
0.475	0.065388
0.476	0.063813
0.477	0.062241
0.478	0.060672
0.479	0.059103
0.48	0.057534
0.481	0.055966
0.482	0.054397
0.483	0.052828
0.484	0.051259
0.485	0.049694
0.486	0.04813
0.487	0.046566
0.488	0.045002
0.489	0.043438
0.49	0.041874
0.491	0.04031
0.492	0.038746
0.493	0.037185
0.494	0.035625
0.495	0.034064
0.496	0.032504
0.497	0.030943
0.498	0.029383
0.499	0.027822
0.5	0.026262
0.501	0.024705
0.502	0.023147
0.503	0.02159
0.504	0.020032
0.505	0.018475
0.506	0.016917
0.507	0.01536
0.508	0.013803
0.509	0.012248
0.51	0.010692
0.511	0.0091374
0.512	0.0075822
0.513	0.0060271
0.514	0.004472
0.515	0.002917
0.516	0.0013625
0.517	-0.00019119
0.518	-0.0017447
0.519	-0.0032983
0.52	-0.0048518
0.521	-0.0064055
0.522	-0.007959
0.523	-0.0095126
0.524	-0.011066
0.525	-0.012619
0.526	-0.014172
0.527	-0.015725
0.528	-0.017278
0.529	-0.018831
0.53	-0.020384
0.531	-0.021937
0.532	-0.023491
0.533	-0.025043
0.534	-0.026596
0.535	-0.028149
0.536	-0.029702
0.537	-0.031254
0.538	-0.032807
0.539	-0.03436
0.54	-0.035913
0.541	-0.037466
0.542	-0.039019
0.543	-0.040572
0.544	-0.042125
0.545	-0.043678
0.546	-0.045231
0.547	-0.046784
0.548	-0.048338
0.549	-0.049892
0.55	-0.051447
0.551	-0.053001
0.552	-0.054555
0.553	-0.056109
0.554	-0.057663
0.555	-0.059217
0.556	-0.060773
0.557	-0.062329
0.558	-0.063885
0.559	-0.065441
0.56	-0.066997
0.561	-0.068553
0.562	-0.070109
0.563	-0.071666
0.564	-0.073224
0.565	-0.074783
0.566	-0.076341
0.567	-0.077899
0.568	-0.079457
0.569	-0.081016
0.57	-0.082574
0.571	-0.084134
0.572	-0.085695
0.573	-0.087256
0.574	-0.088817
0.575	-0.090378
0.576	-0.09194
0.577	-0.093501
0.578	-0.095062
0.579	-0.096627
0.58	-0.098192
0.581	-0.099757
0.582	-0.10132
0.583	-0.10289
0.584	-0.10445
0.585	-0.10602
0.586	-0.10758
0.587	-0.10916
0.588	-0.11073
0.589	-0.1123
0.59	-0.11387
0.591	-0.11544
0.592	-0.11701
0.593	-0.11858
0.594	-0.12015
0.595	-0.12173
0.596	-0.12331
0.597	-0.12489
0.598	-0.12646
0.599	-0.12804
0.6	-0.12962
0.601	-0.1312
0.602	-0.13278
0.603	-0.13436
0.604	-0.13595
0.605	-0.13753
0.606	-0.13912
0.607	-0.1407
0.608	-0.14229
0.609	-0.14388
0.61	-0.14547
0.611	-0.14707
0.612	-0.14866
0.613	-0.15026
0.614	-0.15185
0.615	-0.15345
0.616	-0.15505
0.617	-0.15664
0.618	-0.15825
0.619	-0.15986
0.62	-0.16147
0.621	-0.16308
0.622	-0.16469
0.623	-0.1663
0.624	-0.16791
0.625	-0.16952
0.626	-0.17114
0.627	-0.17277
0.628	-0.17439
0.629	-0.17602
0.63	-0.17764
0.631	-0.17927
0.632	-0.1809
0.633	-0.18253
0.634	-0.18417
0.635	-0.18581
0.636	-0.18746
0.637	-0.1891
0.638	-0.19075
0.639	-0.19239
0.64	-0.19403
0.641	-0.19569
0.642	-0.19735
0.643	-0.19902
0.644	-0.20069
0.645	-0.20235
0.646	-0.20402
0.647	-0.20569
0.648	-0.20736
0.649	-0.20904
0.65	-0.21073
0.651	-0.21242
0.652	-0.21412
0.653	-0.21581
0.654	-0.2175
0.655	-0.2192
0.656	-0.22089
0.657	-0.22261
0.658	-0.22433
0.659	-0.22605
0.66	-0.22778
0.661	-0.2295
0.662	-0.23122
0.663	-0.23295
0.664	-0.23467
0.665	-0.23642
0.666	-0.23818
0.667	-0.23994
0.668	-0.24169
0.669	-0.24345
0.67	-0.24521
0.671	-0.24696
0.672	-0.24872
0.673	-0.25052
0.674	-0.25231
0.675	-0.2541
0.676	-0.2559
0.677	-0.25769
0.678	-0.25948
0.679	-0.26128
0.68	-0.26308
0.681	-0.26492
0.682	-0.26675
0.683	-0.26858
0.684	-0.27041
0.685	-0.27225
0.686	-0.27408
0.687	-0.27591
0.688	-0.27776
0.689	-0.27964
0.69	-0.28151
0.691	-0.28339
0.692	-0.28526
0.693	-0.28713
0.694	-0.28901
0.695	-0.29088
0.696	-0.29278
0.697	-0.2947
0.698	-0.29662
0.699	-0.29853
0.7	-0.30045
0.701	-0.30236
0.702	-0.30428
0.703	-0.30619
0.704	-0.30815
0.705	-0.3101
0.706	-0.31206
0.707	-0.31402
0.708	-0.31597
0.709	-0.31793
0.71	-0.31989
0.711	-0.32184
0.712	-0.32384
0.713	-0.32584
0.714	-0.32784
0.715	-0.32983
0.716	-0.33183
0.717	-0.33383
0.718	-0.33582
0.719	-0.3378
0.72	-0.33984
0.721	-0.34188
0.722	-0.34392
0.723	-0.34596
0.724	-0.34799
0.725	-0.35003
0.726	-0.35207
0.727	-0.35412
0.728	-0.35618
0.729	-0.35824
0.73	-0.3603
0.731	-0.36236
0.732	-0.36442
0.733	-0.36648
0.734	-0.36854
0.735	-0.37061
0.736	-0.3727
0.737	-0.37478
0.738	-0.37686
0.739	-0.37894
0.74	-0.38102
0.741	-0.3831
0.742	-0.38518
0.743	-0.38727
0.744	-0.38937
0.745	-0.39146
0.746	-0.39355
0.747	-0.39564
0.748	-0.39773
0.749	-0.39982
0.75	-0.40191
0.751	-0.40399
0.752	-0.40606
0.753	-0.40814
0.754	-0.41026
0.755	-0.41231
0.756	-0.41436
0.757	-0.41641
0.758	-0.41846
0.759	-0.4205
0.76	-0.42255
0.761	-0.42459
0.762	-0.42664
0.763	-0.42868
0.764	-0.43073
0.765	-0.43277
0.766	-0.43477
0.767	-0.4367
0.768	-0.43864
0.769	-0.44057
0.77	-0.4425
0.771	-0.44443
0.772	-0.44637
0.773	-0.4483
0.774	-0.45011
0.775	-0.45182
0.776	-0.45354
0.777	-0.45525
0.778	-0.45697
0.779	-0.45868
0.78	-0.4604
0.781	-0.46212
0.782	-0.46365
0.783	-0.46505
0.784	-0.46644
0.785	-0.46783
0.786	-0.4692
0.787	-0.4706
0.788	-0.47201
0.789	-0.47342
0.79	-0.47442
0.791	-0.47539
0.792	-0.47636
0.793	-0.47733
0.794	-0.4783
0.795	-0.47927
0.796	-0.48024
0.797	-0.48116
0.798	-0.48171
0.799	-0.48226
0.8	-0.48281
0.801	-0.48336
0.802	-0.48391
0.803	-0.48446
0.804	-0.48501
0.805	-0.48544
0.806	-0.48559
0.807	-0.48574
0.808	-0.48589
0.809	-0.48604
0.81	-0.48619
0.811	-0.48634
0.812	-0.48649
0.813	-0.48646
0.814	-0.48624
0.815	-0.48602
0.816	-0.4858
0.817	-0.48558
0.818	-0.48536
0.819	-0.48514
0.82	-0.48492
0.821	-0.48445
0.822	-0.48387
0.823	-0.4833
0.824	-0.48272
0.825	-0.48214
0.826	-0.48157
0.827	-0.48099
0.828	-0.48041
0.829	-0.47954
0.83	-0.47862
0.831	-0.4777
0.832	-0.47678
0.833	-0.47586
0.834	-0.47494
0.835	-0.47402
0.836	-0.47308
0.837	-0.47184
0.838	-0.4706
0.839	-0.46935
0.84	-0.46811
0.841	-0.46686
0.842	-0.46562
0.843	-0.46437
0.844	-0.46305
0.845	-0.4615
0.846	-0.45995
0.847	-0.45839
0.848	-0.45684
0.849	-0.45529
0.85	-0.45373
0.851	-0.45218
0.852	-0.45049
0.853	-0.44865
0.854	-0.4468
0.855	-0.44496
0.856	-0.44311
0.857	-0.44127
0.858	-0.43942
0.859	-0.43758
0.86	-0.43556
0.861	-0.43344
0.862	-0.43132
0.863	-0.42921
0.864	-0.42709
0.865	-0.42497
0.866	-0.42285
0.867	-0.42074
0.868	-0.41841
0.869	-0.41604
0.87	-0.41367
0.871	-0.4113
0.872	-0.40893
0.873	-0.40656
0.874	-0.40419
0.875	-0.40182
0.876	-0.39922
0.877	-0.39662
0.878	-0.39402
0.879	-0.39142
0.88	-0.38881
0.881	-0.38621
0.882	-0.38361
0.883	-0.38097
0.884	-0.37816
0.885	-0.37535
0.886	-0.37254
0.887	-0.36974
0.888	-0.36693
0.889	-0.36412
0.89	-0.36131
0.891	-0.35843
0.892	-0.35544
0.893	-0.35244
0.894	-0.34945
0.895	-0.34646
0.896	-0.34346
0.897	-0.34047
0.898	-0.33748
0.899	-0.33439
0.9	-0.33124
0.901	-0.32808
0.902	-0.32493
0.903	-0.32178
0.904	-0.31862
0.905	-0.31547
0.906	-0.31232
0.907	-0.30906
0.908	-0.30577
0.909	-0.30249
0.91	-0.2992
0.911	-0.29591
0.912	-0.29262
0.913	-0.28933
0.914	-0.28605
0.915	-0.28266
0.916	-0.27926
0.917	-0.27587
0.918	-0.27247
0.919	-0.26908
0.92	-0.26568
0.921	-0.26229
0.922	-0.25888
0.923	-0.25541
0.924	-0.25194
0.925	-0.24846
0.926	-0.24499
0.927	-0.24151
0.928	-0.23804
0.929	-0.23456
0.93	-0.23107
0.931	-0.22754
0.932	-0.22402
0.933	-0.22049
0.934	-0.21697
0.935	-0.21344
0.936	-0.20991
0.937	-0.20639
0.938	-0.20285
0.939	-0.1993
0.94	-0.19575
0.941	-0.1922
0.942	-0.18865
0.943	-0.18511
0.944	-0.18156
0.945	-0.17801
0.946	-0.17447
0.947	-0.17093
0.948	-0.16739
0.949	-0.16385
0.95	-0.16031
0.951	-0.15677
0.952	-0.15323
0.953	-0.14969
0.954	-0.14619
0.955	-0.14269
0.956	-0.13919
0.957	-0.13569
0.958	-0.13219
0.959	-0.12869
0.96	-0.12519
0.961	-0.1217
0.962	-0.11827
0.963	-0.11485
0.964	-0.11142
0.965	-0.108
0.966	-0.10457
0.967	-0.10114
0.968	-0.097718
0.969	-0.094318
0.97	-0.091001
0.971	-0.087685
0.972	-0.084369
0.973	-0.081055
0.974	-0.077737
0.975	-0.074418
0.976	-0.071099
0.977	-0.067847
0.978	-0.06468
0.979	-0.061514
0.98	-0.058347
0.981	-0.05518
0.982	-0.052013
0.983	-0.048846
0.984	-0.045679
0.985	-0.042633
0.986	-0.039659
0.987	-0.036685
0.988	-0.03371
0.989	-0.030736
0.99	-0.027762
0.991	-0.024787
0.992	-0.021813
0.993	-0.019045
0.994	-0.016323
0.995	-0.013602
0.996	-0.010881
0.997	-0.0081602
0.998	-0.0054391
0.999	-0.002718
1	3E-06



==> results/trigo2D/distTriMeshes/k1_del1_a150_r150_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  1.98e-03  1.00      2.47e-04  0.50      
4.06e-02  3.99e-04  2.31      3.98e-05  2.63      
2.03e-02  7.93e-05  2.33      6.51e-06  2.61      
1.03e-02  1.63e-05  2.29      1.38e-06  2.24      
5.11e-03  3.17e-06  2.36      2.36e-07  2.54      


==> results/trigo2D/distTriMeshes/k1_del1_a150_r150_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  1.89e-03  1.00      2.22e-04  0.50      
4.06e-02  3.79e-04  2.32      3.38e-05  2.72      
2.03e-02  7.44e-05  2.35      5.54e-06  2.61      
1.03e-02  1.52e-05  2.29      1.18e-06  2.23      
5.11e-03  2.96e-06  2.36      2.04e-07  2.53      


==> results/trigo2D/distTriMeshes/k1_del1_a150_r150_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  1.92e-03  1.00      2.25e-04  0.50      
4.06e-02  3.80e-04  2.34      3.27e-05  2.78      
2.03e-02  7.39e-05  2.36      5.34e-06  2.61      
1.03e-02  1.51e-05  2.29      1.13e-06  2.24      
5.11e-03  2.92e-06  2.37      1.97e-07  2.53      


==> results/trigo2D/distTriMeshes/k1_del1_a180_r180_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  4.97e-03  1.60      8.19e-04  1.28      
4.06e-02  1.19e-03  2.06      2.12e-04  1.95      
2.03e-02  2.75e-04  2.11      4.23e-05  2.32      
1.03e-02  6.62e-05  2.06      1.07e-05  1.99      
5.11e-03  1.52e-05  2.12      2.27e-06  2.23      


==> results/trigo2D/distTriMeshes/k1_del1_a180_r180_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  4.92e-03  1.60      7.32e-04  1.28      
4.06e-02  1.17e-03  2.07      1.85e-04  1.99      
2.03e-02  2.69e-04  2.12      3.64e-05  2.34      
1.03e-02  6.48e-05  2.05      9.29e-06  1.97      
5.11e-03  1.48e-05  2.13      2.00e-06  2.21      


==> results/trigo2D/distTriMeshes/k1_del1_a180_r180_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  5.05e-03  1.60      7.46e-04  1.28      
4.06e-02  1.19e-03  2.09      1.79e-04  2.06      
2.03e-02  2.72e-04  2.13      3.51e-05  2.35      
1.03e-02  6.57e-05  2.05      9.00e-06  1.96      
5.11e-03  1.50e-05  2.13      1.96e-06  2.20      


==> results/trigo2D/distTriMeshes/k1_del1_a180_r180_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  5.91e-03  1.60      9.51e-04  1.28      
4.06e-02  1.34e-03  2.14      2.08e-04  2.19      
2.03e-02  3.05e-04  2.14      4.12e-05  2.33      
1.03e-02  7.40e-05  2.05      1.04e-05  1.99      
5.11e-03  1.68e-05  2.14      2.32e-06  2.16      


==> results/trigo2D/distTriMeshes/k1_del1_a180_r180_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  7.53e-03  1.60      1.31e-03  1.28      
4.06e-02  1.66e-03  2.18      2.90e-04  2.17      
2.03e-02  3.76e-04  2.14      5.95e-05  2.29      
1.03e-02  9.13e-05  2.04      1.44e-05  2.04      
5.11e-03  2.06e-05  2.15      3.24e-06  2.16      


==> results/trigo2D/distTriMeshes/k1_del1_a200_r200_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  8.08e-03  2.00      1.67e-03  2.00      
4.06e-02  2.09e-03  1.95      5.06e-04  1.72      
2.03e-02  5.19e-04  2.01      1.19e-04  2.09      
1.03e-02  1.35e-04  1.95      3.24e-05  1.88      
5.11e-03  3.33e-05  2.01      7.94e-06  2.03      


==> results/trigo2D/distTriMeshes/k1_del1_a200_r200_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  8.15e-03  2.00      1.53e-03  2.00      
4.06e-02  2.09e-03  1.96      4.60e-04  1.74      
2.03e-02  5.20e-04  2.01      1.07e-04  2.10      
1.03e-02  1.36e-04  1.94      2.92e-05  1.88      
5.11e-03  3.36e-05  2.01      7.22e-06  2.02      


==> results/trigo2D/distTriMeshes/k1_del1_a200_r200_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  8.40e-03  2.00      1.57e-03  2.00      
4.06e-02  2.14e-03  1.97      4.52e-04  1.79      
2.03e-02  5.32e-04  2.01      1.05e-04  2.11      
1.03e-02  1.40e-04  1.93      2.86e-05  1.87      
5.11e-03  3.46e-05  2.01      7.12e-06  2.01      


==> results/trigo2D/distTriMeshes/k1_del1_a200_r200_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  1.34e-02  2.00      2.20e-03  2.00      
4.06e-02  3.25e-03  2.04      5.91e-04  1.90      
2.03e-02  8.11e-04  2.01      1.35e-04  2.13      
1.03e-02  2.13e-04  1.93      3.71e-05  1.86      
5.11e-03  5.30e-05  2.01      9.39e-06  1.98      


==> results/trigo2D/distTriMeshes/k1_del1_a200_r200_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  1.61e-02  2.00      2.93e-03  2.00      
4.06e-02  3.82e-03  2.07      7.62e-04  1.94      
2.03e-02  9.53e-04  2.00      1.78e-04  2.10      
1.03e-02  2.53e-04  1.92      4.84e-05  1.88      
5.11e-03  6.26e-05  2.01      1.23e-05  1.97      


==> results/trigo2D/distTriMeshes/k1_del1_a250_r250_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  2.11e-02  1.33      8.30e-03  1.33      
4.06e-02  6.59e-03  1.68      3.07e-03  1.43      
2.03e-02  2.11e-03  1.64      1.03e-03  1.58      
1.03e-02  7.48e-04  1.50      3.42e-04  1.59      
5.11e-03  2.72e-04  1.46      1.13e-04  1.60      


==> results/trigo2D/distTriMeshes/k1_del1_a250_r250_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  2.90e-02  1.33      8.92e-03  1.33      
4.06e-02  8.39e-03  1.79      3.21e-03  1.47      
2.03e-02  2.44e-03  1.78      1.05e-03  1.61      
1.03e-02  7.67e-04  1.67      3.46e-04  1.60      
5.11e-03  2.44e-04  1.65      1.13e-04  1.61      


==> results/trigo2D/distTriMeshes/k1_del1_a250_r250_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  2.96e-02  1.33      9.08e-03  1.33      
4.06e-02  8.56e-03  1.79      3.23e-03  1.49      
2.03e-02  2.50e-03  1.78      1.05e-03  1.62      
1.03e-02  7.90e-04  1.66      3.48e-04  1.59      
5.11e-03  2.51e-04  1.65      1.14e-04  1.61      


==> results/trigo2D/distTriMeshes/k1_del1_a250_r250_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  3.20e-02  1.33      9.96e-03  1.33      
4.06e-02  9.26e-03  1.79      3.44e-03  1.53      
2.03e-02  2.73e-03  1.76      1.11e-03  1.63      
1.03e-02  8.71e-04  1.65      3.74e-04  1.57      
5.11e-03  2.76e-04  1.66      1.22e-04  1.61      


==> results/trigo2D/distTriMeshes/k1_del1_a250_r250_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  3.58e-02  1.33      1.13e-02  1.33      
4.06e-02  1.03e-02  1.80      3.87e-03  1.55      
2.03e-02  3.07e-03  1.75      1.24e-03  1.64      
1.03e-02  9.84e-04  1.64      4.23e-04  1.55      
5.11e-03  3.10e-04  1.67      1.38e-04  1.61      


==> results/trigo2D/distTriMeshes/k1_del1_a300_r300_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  4.48e-02  1.00      2.59e-02  1.00      
4.06e-02  1.87e-02  1.26      1.14e-02  1.19      
2.03e-02  8.80e-03  1.09      4.62e-03  1.30      
1.03e-02  4.47e-03  0.98      1.89e-03  1.29      
5.11e-03  2.25e-03  0.99      7.61e-04  1.31      


==> results/trigo2D/distTriMeshes/k1_del1_a300_r300_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  5.58e-02  1.00      2.82e-02  1.00      
4.06e-02  1.93e-02  1.53      1.20e-02  1.23      
2.03e-02  7.58e-03  1.35      4.78e-03  1.33      
1.03e-02  3.60e-03  1.08      1.94e-03  1.30      
5.11e-03  1.78e-03  1.01      7.72e-04  1.33      


==> results/trigo2D/distTriMeshes/k1_del1_a300_r300_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  5.67e-02  1.00      2.84e-02  1.00      
4.06e-02  1.97e-02  1.53      1.21e-02  1.24      
2.03e-02  7.67e-03  1.36      4.80e-03  1.33      
1.03e-02  3.62e-03  1.08      1.95e-03  1.30      
5.11e-03  1.79e-03  1.02      7.77e-04  1.33      


==> results/trigo2D/distTriMeshes/k1_del1_a300_r300_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  5.96e-02  1.00      2.95e-02  1.00      
4.06e-02  2.06e-02  1.53      1.24e-02  1.25      
2.03e-02  7.98e-03  1.37      4.92e-03  1.33      
1.03e-02  3.70e-03  1.11      2.01e-03  1.29      
5.11e-03  1.80e-03  1.04      8.01e-04  1.33      


==> results/trigo2D/distTriMeshes/k1_del1_a300_r300_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
8.16e-02  6.35e-02  1.00      3.10e-02  1.00      
4.06e-02  2.19e-02  1.53      1.30e-02  1.26      
2.03e-02  8.40e-03  1.38      5.14e-03  1.34      
1.03e-02  3.82e-03  1.14      2.11e-03  1.28      
5.11e-03  1.83e-03  1.06      8.41e-04  1.33      


==> results/trigo2D/distTriMeshes/k2_del1_a150_r150_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  4.41e-05  1.50      7.02e-06  0.75      
2.87e-02  3.35e-06  3.72      9.45e-07  2.89      
1.43e-02  2.68e-07  3.64      1.26e-07  2.91      
7.29e-03  2.23e-08  3.59      2.01e-08  2.65      


==> results/trigo2D/distTriMeshes/k2_del1_a150_r150_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  4.81e-05  1.50      3.88e-06  0.75      
2.87e-02  3.69e-06  3.70      4.06e-07  3.25      
1.43e-02  2.93e-07  3.65      3.86e-08  3.40      
7.29e-03  2.42e-08  3.60      5.13e-09  2.91      


==> results/trigo2D/distTriMeshes/k2_del1_a150_r150_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  5.07e-05  1.50      3.30e-06  0.75      
2.87e-02  3.93e-06  3.69      3.13e-07  3.40      
1.43e-02  3.11e-07  3.66      2.12e-08  3.89      
7.29e-03  2.56e-08  3.60      1.67e-09  3.67      


==> results/trigo2D/distTriMeshes/k2_del1_a180_r180_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  2.48e-04  2.40      4.47e-05  1.92      
2.87e-02  2.50e-05  3.31      8.96e-06  2.32      
1.43e-02  2.71e-06  3.20      1.75e-06  2.36      
7.29e-03  3.12e-07  3.12      3.83e-07  2.19      


==> results/trigo2D/distTriMeshes/k2_del1_a180_r180_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  2.66e-04  2.40      2.43e-05  1.92      
2.87e-02  2.71e-05  3.30      3.80e-06  2.67      
1.43e-02  2.92e-06  3.21      6.04e-07  2.65      
7.29e-03  3.32e-07  3.14      1.17e-07  2.37      


==> results/trigo2D/distTriMeshes/k2_del1_a180_r180_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  2.77e-04  2.40      2.13e-05  1.92      
2.87e-02  2.84e-05  3.29      2.79e-06  2.94      
1.43e-02  3.06e-06  3.22      3.19e-07  3.13      
7.29e-03  3.47e-07  3.14      3.42e-08  3.22      


==> results/trigo2D/distTriMeshes/k2_del1_a180_r180_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  3.05e-04  2.40      3.25e-05  1.92      
2.87e-02  3.19e-05  3.26      5.76e-06  2.50      
1.43e-02  3.42e-06  3.22      1.04e-06  2.47      
7.29e-03  3.87e-07  3.14      2.16e-07  2.26      


==> results/trigo2D/distTriMeshes/k2_del1_a180_r180_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  3.34e-04  2.40      4.74e-05  1.92      
2.87e-02  3.56e-05  3.23      9.33e-06  2.34      
1.43e-02  3.81e-06  3.23      1.79e-06  2.38      
7.29e-03  4.29e-07  3.15      3.84e-07  2.22      


==> results/trigo2D/distTriMeshes/k2_del1_a200_r200_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  5.99e-04  3.00      1.20e-04  3.00      
2.87e-02  7.23e-05  3.05      2.83e-05  2.08      
1.43e-02  9.10e-06  2.99      6.56e-06  2.11      
7.29e-03  1.21e-06  2.91      1.67e-06  1.97      


==> results/trigo2D/distTriMeshes/k2_del1_a200_r200_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  6.35e-04  3.00      7.25e-05  3.00      
2.87e-02  7.71e-05  3.04      1.29e-05  2.49      
1.43e-02  9.65e-06  3.00      2.50e-06  2.37      
7.29e-03  1.27e-06  2.92      5.72e-07  2.13      


==> results/trigo2D/distTriMeshes/k2_del1_a200_r200_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  6.57e-04  3.00      6.87e-05  3.00      
2.87e-02  8.02e-05  3.03      9.84e-06  2.80      
1.43e-02  1.00e-05  3.00      1.39e-06  2.82      
7.29e-03  1.32e-06  2.93      1.75e-07  2.99      


==> results/trigo2D/distTriMeshes/k2_del1_a200_r200_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  7.09e-04  3.00      1.01e-04  3.00      
2.87e-02  8.79e-05  3.01      1.95e-05  2.37      
1.43e-02  1.10e-05  3.00      4.12e-06  2.24      
7.29e-03  1.44e-06  2.93      1.00e-06  2.04      


==> results/trigo2D/distTriMeshes/k2_del1_a200_r200_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  7.61e-04  3.00      1.38e-04  3.00      
2.87e-02  9.59e-05  2.99      3.00e-05  2.20      
1.43e-02  1.19e-05  3.01      6.73e-06  2.16      
7.29e-03  1.56e-06  2.93      1.68e-06  2.00      


==> results/trigo2D/distTriMeshes/k2_del1_a250_r250_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  3.38e-03  2.00      1.22e-03  2.00      
2.87e-02  5.26e-04  2.68      2.61e-04  2.22      
1.43e-02  8.46e-05  2.64      7.34e-05  1.83      
7.29e-03  1.46e-05  2.53      2.41e-05  1.61      


==> results/trigo2D/distTriMeshes/k2_del1_a250_r250_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  3.47e-03  2.00      1.15e-03  2.00      
2.87e-02  5.43e-04  2.68      1.89e-04  2.60      
1.43e-02  8.71e-05  2.64      3.91e-05  2.28      
7.29e-03  1.49e-05  2.55      1.07e-05  1.86      


==> results/trigo2D/distTriMeshes/k2_del1_a250_r250_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  3.52e-03  2.00      1.16e-03  2.00      
2.87e-02  5.53e-04  2.67      1.80e-04  2.68      
1.43e-02  8.88e-05  2.64      3.10e-05  2.54      
7.29e-03  1.51e-05  2.55      5.89e-06  2.39      


==> results/trigo2D/distTriMeshes/k2_del1_a250_r250_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  3.64e-03  2.00      1.23e-03  2.00      
2.87e-02  5.78e-04  2.65      2.23e-04  2.47      
1.43e-02  9.28e-05  2.64      5.30e-05  2.07      
7.29e-03  1.58e-05  2.55      1.62e-05  1.71      


==> results/trigo2D/distTriMeshes/k2_del1_a250_r250_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  3.74e-03  2.00      1.33e-03  2.00      
2.87e-02  6.02e-04  2.64      2.78e-04  2.26      
1.43e-02  9.69e-05  2.64      7.50e-05  1.89      
7.29e-03  1.65e-05  2.55      2.42e-05  1.63      


==> results/trigo2D/distTriMeshes/k2_del1_a300_r300_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  1.12e-02  1.50      6.05e-03  1.50      
2.87e-02  2.01e-03  2.48      1.33e-03  2.18      
1.43e-02  4.26e-04  2.24      3.99e-04  1.74      
7.29e-03  1.07e-04  1.99      1.47e-04  1.44      


==> results/trigo2D/distTriMeshes/k2_del1_a300_r300_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  1.14e-02  1.50      6.01e-03  1.50      
2.87e-02  2.04e-03  2.48      1.21e-03  2.31      
1.43e-02  4.29e-04  2.25      3.01e-04  2.01      
7.29e-03  1.07e-04  2.00      8.88e-05  1.76      


==> results/trigo2D/distTriMeshes/k2_del1_a300_r300_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  1.14e-02  1.50      6.03e-03  1.50      
2.87e-02  2.05e-03  2.48      1.20e-03  2.33      
1.43e-02  4.32e-04  2.25      2.86e-04  2.08      
7.29e-03  1.08e-04  2.01      7.43e-05  1.94      


==> results/trigo2D/distTriMeshes/k2_del1_a300_r300_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  1.16e-02  1.50      6.13e-03  1.50      
2.87e-02  2.09e-03  2.47      1.28e-03  2.27      
1.43e-02  4.39e-04  2.25      3.38e-04  1.92      
7.29e-03  1.09e-04  2.01      1.11e-04  1.60      


==> results/trigo2D/distTriMeshes/k2_del1_a300_r300_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
5.77e-02  1.17e-02  1.50      6.25e-03  1.50      
2.87e-02  2.13e-03  2.46      1.38e-03  2.18      
1.43e-02  4.45e-04  2.26      4.06e-04  1.77      
7.29e-03  1.10e-04  2.02      1.47e-04  1.46      


==> results/trigo2D/distTriMeshes/k3_del1_a150_r150_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.45e-06  2.00      4.93e-07  1.00      
2.22e-02  4.65e-08  5.72      2.42e-09  7.67      
1.11e-02  2.90e-09  4.00      1.18e-10  4.36      
5.65e-03  2.88e-10  3.33      7.88e-12  3.90      


==> results/trigo2D/distTriMeshes/k3_del1_a150_r150_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.38e-06  2.00      4.79e-07  1.00      
2.22e-02  3.97e-08  5.91      2.28e-09  7.72      
1.11e-02  1.53e-09  4.70      9.02e-11  4.66      
5.65e-03  7.50e-11  4.35      4.20e-12  4.43      


==> results/trigo2D/distTriMeshes/k3_del1_a150_r150_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.35e-06  2.00      4.71e-07  1.00      
2.22e-02  3.97e-08  5.88      2.33e-09  7.66      
1.11e-02  1.50e-09  4.73      9.04e-11  4.69      
5.65e-03  7.11e-11  4.39      4.13e-12  4.45      


==> results/trigo2D/distTriMeshes/k3_del1_a180_r180_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  9.34e-06  3.20      2.88e-06  2.56      
2.22e-02  4.13e-07  4.50      4.12e-08  6.13      
1.11e-02  4.17e-08  3.31      4.01e-09  3.36      
5.65e-03  5.88e-09  2.83      4.73e-10  3.09      


==> results/trigo2D/distTriMeshes/k3_del1_a180_r180_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  8.85e-06  3.20      2.82e-06  2.56      
2.22e-02  3.25e-07  4.77      3.30e-08  6.42      
1.11e-02  1.77e-08  4.20      2.51e-09  3.71      
5.65e-03  1.07e-09  4.05      1.71e-10  3.87      


==> results/trigo2D/distTriMeshes/k3_del1_a180_r180_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  8.67e-06  3.20      2.80e-06  2.56      
2.22e-02  3.24e-07  4.74      3.27e-08  6.42      
1.11e-02  1.70e-08  4.25      2.48e-09  3.72      
5.65e-03  9.19e-10  4.21      1.63e-10  3.93      


==> results/trigo2D/distTriMeshes/k3_del1_a180_r180_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  8.28e-06  3.20      2.75e-06  2.56      
2.22e-02  3.32e-07  4.64      3.51e-08  6.29      
1.11e-02  1.70e-08  4.29      2.59e-09  3.76      
5.65e-03  9.17e-10  4.21      1.64e-10  3.99      


==> results/trigo2D/distTriMeshes/k3_del1_a180_r180_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  8.00e-06  3.20      2.72e-06  2.56      
2.22e-02  3.55e-07  4.49      4.06e-08  6.07      
1.11e-02  1.77e-08  4.32      2.85e-09  3.83      
5.65e-03  9.53e-10  4.22      1.70e-10  4.07      


==> results/trigo2D/distTriMeshes/k3_del1_a200_r200_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.15e-05  4.00      2.45e-06  4.00      
2.22e-02  1.51e-06  3.83      2.09e-07  3.55      
1.11e-02  1.74e-07  3.11      2.36e-08  3.15      
5.65e-03  2.76e-08  2.66      3.82e-09  2.63      


==> results/trigo2D/distTriMeshes/k3_del1_a200_r200_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.10e-05  4.00      2.28e-06  4.00      
2.22e-02  1.25e-06  4.07      1.64e-07  3.80      
1.11e-02  8.63e-08  3.86      1.09e-08  3.90      
5.65e-03  6.20e-09  3.80      8.35e-10  3.71      


==> results/trigo2D/distTriMeshes/k3_del1_a200_r200_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.12e-05  4.00      2.36e-06  4.00      
2.22e-02  1.25e-06  4.08      1.62e-07  3.87      
1.11e-02  8.44e-08  3.89      1.08e-08  3.90      
5.65e-03  5.56e-09  3.92      7.15e-10  3.92      


==> results/trigo2D/distTriMeshes/k3_del1_a200_r200_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.21e-05  4.00      2.82e-06  4.00      
2.22e-02  1.30e-06  4.09      1.76e-07  4.00      
1.11e-02  8.70e-08  3.90      1.27e-08  3.80      
5.65e-03  5.83e-09  3.90      8.15e-10  3.96      


==> results/trigo2D/distTriMeshes/k3_del1_a200_r200_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  2.39e-05  4.00      3.44e-06  4.00      
2.22e-02  1.40e-06  4.09      2.06e-07  4.06      
1.11e-02  9.32e-08  3.91      1.56e-08  3.73      
5.65e-03  6.34e-09  3.88      9.85e-10  3.98      


==> results/trigo2D/distTriMeshes/k3_del1_a250_r250_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  3.14e-04  2.67      1.02e-04  2.67      
2.22e-02  2.56e-05  3.62      8.50e-06  3.59      
1.11e-02  3.26e-06  2.97      1.24e-06  2.78      
5.65e-03  5.31e-07  2.62      2.22e-07  2.48      


==> results/trigo2D/distTriMeshes/k3_del1_a250_r250_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  3.17e-04  2.67      1.03e-04  2.67      
2.22e-02  2.52e-05  3.65      8.32e-06  3.62      
1.11e-02  2.86e-06  3.14      1.10e-06  2.92      
5.65e-03  3.36e-07  3.09      1.48e-07  2.90      


==> results/trigo2D/distTriMeshes/k3_del1_a250_r250_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  3.20e-04  2.67      1.03e-04  2.67      
2.22e-02  2.54e-05  3.65      8.39e-06  3.62      
1.11e-02  2.87e-06  3.15      1.11e-06  2.92      
5.65e-03  3.35e-07  3.10      1.47e-07  2.91      


==> results/trigo2D/distTriMeshes/k3_del1_a250_r250_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  3.28e-04  2.67      1.06e-04  2.67      
2.22e-02  2.62e-05  3.65      8.67e-06  3.61      
1.11e-02  2.95e-06  3.15      1.14e-06  2.93      
5.65e-03  3.44e-07  3.10      1.51e-07  2.92      


==> results/trigo2D/distTriMeshes/k3_del1_a250_r250_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  3.38e-04  2.67      1.09e-04  2.67      
2.22e-02  2.72e-05  3.64      9.08e-06  3.59      
1.11e-02  3.05e-06  3.15      1.18e-06  2.94      
5.65e-03  3.55e-07  3.11      1.55e-07  2.93      


==> results/trigo2D/distTriMeshes/k3_del1_a300_r300_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  1.39e-03  2.00      7.27e-04  2.00      
2.22e-02  2.18e-04  2.67      1.28e-04  2.50      
1.11e-02  2.79e-05  2.97      1.80e-05  2.83      
5.65e-03  5.04e-06  2.47      3.79e-06  2.25      


==> results/trigo2D/distTriMeshes/k3_del1_a300_r300_s180.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  1.40e-03  2.00      7.29e-04  2.00      
2.22e-02  2.19e-04  2.68      1.28e-04  2.51      
1.11e-02  2.73e-05  3.00      1.75e-05  2.87      
5.65e-03  4.52e-06  2.60      3.31e-06  2.40      


==> results/trigo2D/distTriMeshes/k3_del1_a300_r300_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  1.40e-03  2.00      7.31e-04  2.00      
2.22e-02  2.19e-04  2.68      1.28e-04  2.51      
1.11e-02  2.74e-05  3.00      1.75e-05  2.87      
5.65e-03  4.52e-06  2.60      3.31e-06  2.41      


==> results/trigo2D/distTriMeshes/k3_del1_a300_r300_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  1.42e-03  2.00      7.37e-04  2.00      
2.22e-02  2.21e-04  2.68      1.29e-04  2.51      
1.11e-02  2.77e-05  3.00      1.77e-05  2.87      
5.65e-03  4.56e-06  2.60      3.33e-06  2.41      


==> results/trigo2D/distTriMeshes/k3_del1_a300_r300_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
4.47e-02  1.43e-03  2.00      7.44e-04  2.00      
2.22e-02  2.24e-04  2.68      1.30e-04  2.51      
1.11e-02  2.81e-05  2.99      1.79e-05  2.86      
5.65e-03  4.61e-06  2.61      3.36e-06  2.41      


==> results/trigo3D/cubeMeshes/k1_del1_a180_r180_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  9.47e-02  1.60      1.15e-02  1.28      
1.57e-01  2.52e-02  1.91      3.77e-03  1.60      
7.87e-02  6.42e-03  1.97      8.24e-04  2.19      
3.94e-02  1.58e-03  2.02      1.47e-04  2.48      


==> results/trigo3D/cubeMeshes/k1_del1_a180_r180_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
3.15e-01  9.38e-02  1.60      1.21e-02  1.28      
1.57e-01  2.52e-02  1.89      3.89e-03  1.64      
7.87e-02  6.49e-03  1.96      8.20e-04  2.25      
3.94e-02  1.60e-03  2.02      1.39e-04  2.56      


==> results/trigo3D/cubeMeshes/k1_del1_a180_r180_s200.dat <==
meshsize  erru      ocvu      errp      ocvp      
3.15e-01  9.38e-02  1.60      1.28e-02  1.28      
1.57e-01  2.55e-02  1.88      4.06e-03  1.66      
7.87e-02  6.57e-03  1.95      8.42e-04  2.27      
3.94e-02  1.63e-03  2.02      1.40e-04  2.59      


==> results/trigo3D/cubeMeshes/k1_del1_a200_r200_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  1.25e-01  2.00      1.67e-02  2.00      
1.57e-01  3.41e-02  1.87      5.81e-03  1.52      
7.87e-02  9.04e-03  1.92      1.38e-03  2.08      
3.94e-02  2.34e-03  1.95      2.73e-04  2.33      


==> results/trigo3D/cubeMeshes/k1_del1_a200_r200_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
3.15e-01  1.24e-01  2.00      1.76e-02  2.00      
1.57e-01  3.43e-02  1.85      5.97e-03  1.56      
7.87e-02  9.16e-03  1.91      1.34e-03  2.15      
3.94e-02  2.37e-03  1.95      2.44e-04  2.46      


==> results/trigo3D/cubeMeshes/k1_del1_a200_r200_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  1.24e-01  2.00      1.86e-02  2.00      
1.57e-01  3.46e-02  1.84      6.23e-03  1.58      
7.87e-02  9.29e-03  1.90      1.37e-03  2.18      
3.94e-02  2.41e-03  1.95      2.44e-04  2.49      


==> results/trigo3D/cubeMeshes/k1_del1_a200_r200_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  1.27e-01  2.00      2.21e-02  2.00      
1.57e-01  3.64e-02  1.81      7.10e-03  1.64      
7.87e-02  9.88e-03  1.88      1.52e-03  2.22      
3.94e-02  2.58e-03  1.94      2.72e-04  2.48      


==> results/trigo3D/cubeMeshes/k1_del1_a200_r200_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  1.36e-01  2.00      2.70e-02  2.00      
1.57e-01  4.02e-02  1.76      8.26e-03  1.71      
7.87e-02  1.11e-02  1.86      1.73e-03  2.26      
3.94e-02  2.90e-03  1.93      3.16e-04  2.45      


==> results/trigo3D/cubeMeshes/k1_del1_a250_r250_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  2.18e-01  1.33      3.43e-02  1.33      
1.57e-01  6.39e-02  1.77      1.32e-02  1.38      
7.87e-02  1.74e-02  1.88      3.84e-03  1.78      
3.94e-02  4.60e-03  1.92      1.03e-03  1.90      


==> results/trigo3D/cubeMeshes/k1_del1_a250_r250_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
3.15e-01  2.18e-01  1.33      3.56e-02  1.33      
1.57e-01  6.47e-02  1.75      1.33e-02  1.42      
7.87e-02  1.77e-02  1.87      3.46e-03  1.95      
3.94e-02  4.72e-03  1.91      7.46e-04  2.21      


==> results/trigo3D/cubeMeshes/k1_del1_a250_r250_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  2.19e-01  1.33      3.74e-02  1.33      
1.57e-01  6.54e-02  1.74      1.38e-02  1.43      
7.87e-02  1.80e-02  1.86      3.47e-03  1.99      
3.94e-02  4.82e-03  1.90      7.08e-04  2.29      


==> results/trigo3D/cubeMeshes/k1_del1_a250_r250_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  2.23e-01  1.33      4.35e-02  1.33      
1.57e-01  6.79e-02  1.72      1.57e-02  1.47      
7.87e-02  1.90e-02  1.83      3.84e-03  2.03      
3.94e-02  5.18e-03  1.88      8.55e-04  2.17      


==> results/trigo3D/cubeMeshes/k1_del1_a250_r250_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  2.32e-01  1.33      5.23e-02  1.33      
1.57e-01  7.24e-02  1.68      1.81e-02  1.53      
7.87e-02  2.07e-02  1.80      4.35e-03  2.06      
3.94e-02  5.76e-03  1.85      1.06e-03  2.04      


==> results/trigo3D/cubeMeshes/k1_del1_a300_r300_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  3.39e-01  1.00      6.80e-02  1.00      
1.57e-01  1.09e-01  1.63      2.78e-02  1.29      
7.87e-02  3.29e-02  1.73      9.12e-03  1.61      
3.94e-02  1.47e-02  1.17      3.09e-03  1.56      


==> results/trigo3D/cubeMeshes/k1_del1_a300_r300_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
3.15e-01  3.40e-01  1.00      6.85e-02  1.00      
1.57e-01  1.10e-01  1.62      2.76e-02  1.31      
7.87e-02  3.34e-02  1.72      7.81e-03  1.82      
3.94e-02  1.47e-02  1.18      2.10e-03  1.89      


==> results/trigo3D/cubeMeshes/k1_del1_a300_r300_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  3.41e-01  1.00      6.99e-02  1.00      
1.57e-01  1.11e-01  1.62      2.82e-02  1.31      
7.87e-02  3.37e-02  1.72      7.63e-03  1.88      
3.94e-02  1.48e-02  1.19      1.88e-03  2.03      


==> results/trigo3D/cubeMeshes/k1_del1_a300_r300_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  3.45e-01  1.00      7.58e-02  1.00      
1.57e-01  1.14e-01  1.60      3.06e-02  1.31      
7.87e-02  3.48e-02  1.71      8.19e-03  1.90      
3.94e-02  1.50e-02  1.21      2.35e-03  1.80      


==> results/trigo3D/cubeMeshes/k1_del1_a300_r300_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
3.15e-01  3.52e-01  1.00      8.60e-02  1.00      
1.57e-01  1.17e-01  1.59      3.38e-02  1.35      
7.87e-02  3.64e-02  1.69      9.08e-03  1.90      
3.94e-02  1.53e-02  1.25      2.97e-03  1.61      


==> results/trigo3D/cubeMeshes/k2_del1_a180_r180_s150.dat <==
meshsize  erru      ocvu      errp      ocvp      
2.32e-01  1.49e-02  2.40      2.23e-03  1.92      
1.16e-01  1.85e-03  3.01      2.70e-04  3.05      
5.80e-02  2.18e-04  3.09      3.16e-05  3.10      


==> results/trigo3D/cubeMeshes/k2_del1_a180_r180_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
2.32e-01  1.52e-02  2.40      2.22e-03  1.92      
1.16e-01  1.89e-03  3.01      2.43e-04  3.19      
5.80e-02  2.22e-04  3.09      2.19e-05  3.47      


==> results/trigo3D/cubeMeshes/k2_del1_a180_r180_s200.dat <==
meshsize  erru      ocvu      errp      ocvp      
2.32e-01  1.55e-02  2.40      2.25e-03  1.92      
1.16e-01  1.92e-03  3.01      2.39e-04  3.24      
5.80e-02  2.26e-04  3.09      2.05e-05  3.54      


==> results/trigo3D/cubeMeshes/k2_del1_a200_r200_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  2.26e-02  3.00      3.98e-03  3.00      
1.16e-01  3.08e-03  2.88      5.48e-04  2.86      
5.80e-02  4.09e-04  2.91      8.05e-05  2.77      


==> results/trigo3D/cubeMeshes/k2_del1_a200_r200_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
2.32e-01  2.31e-02  3.00      3.96e-03  3.00      
1.16e-01  3.16e-03  2.87      4.91e-04  3.01      
5.80e-02  4.19e-04  2.92      5.22e-05  3.23      


==> results/trigo3D/cubeMeshes/k2_del1_a200_r200_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  2.36e-02  3.00      4.01e-03  3.00      
1.16e-01  3.23e-03  2.87      4.81e-04  3.06      
5.80e-02  4.28e-04  2.92      4.76e-05  3.34      


==> results/trigo3D/cubeMeshes/k2_del1_a200_r200_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  2.51e-02  3.00      4.24e-03  3.00      
1.16e-01  3.44e-03  2.86      4.98e-04  3.09      
5.80e-02  4.55e-04  2.92      6.05e-05  3.04      


==> results/trigo3D/cubeMeshes/k2_del1_a200_r200_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  2.72e-02  3.00      4.63e-03  3.00      
1.16e-01  3.73e-03  2.87      5.39e-04  3.10      
5.80e-02  4.92e-04  2.92      8.07e-05  2.74      


==> results/trigo3D/cubeMeshes/k2_del1_a250_r250_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  6.63e-02  2.00      1.47e-02  2.00      
1.16e-01  1.20e-02  2.46      2.41e-03  2.61      
5.80e-02  2.02e-03  2.57      4.87e-04  2.31      


==> results/trigo3D/cubeMeshes/k2_del1_a250_r250_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
2.32e-01  6.71e-02  2.00      1.46e-02  2.00      
1.16e-01  1.22e-02  2.46      2.23e-03  2.71      
5.80e-02  2.05e-03  2.57      3.01e-04  2.89      


==> results/trigo3D/cubeMeshes/k2_del1_a250_r250_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  6.78e-02  2.00      1.46e-02  2.00      
1.16e-01  1.23e-02  2.46      2.20e-03  2.73      
5.80e-02  2.07e-03  2.57      2.65e-04  3.05      


==> results/trigo3D/cubeMeshes/k2_del1_a250_r250_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  6.99e-02  2.00      1.48e-02  2.00      
1.16e-01  1.27e-02  2.46      2.29e-03  2.70      
5.80e-02  2.14e-03  2.57      3.66e-04  2.64      


==> results/trigo3D/cubeMeshes/k2_del1_a250_r250_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  7.28e-02  2.00      1.54e-02  2.00      
1.16e-01  1.32e-02  2.46      2.45e-03  2.65      
5.80e-02  2.23e-03  2.57      4.92e-04  2.32      


==> results/trigo3D/cubeMeshes/k2_del1_a300_r300_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  1.52e-01  1.50      4.58e-02  1.50      
1.16e-01  3.40e-02  2.16      8.55e-03  2.42      
5.80e-02  6.91e-03  2.30      1.85e-03  2.21      


==> results/trigo3D/cubeMeshes/k2_del1_a300_r300_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
2.32e-01  1.53e-01  1.50      4.56e-02  1.50      
1.16e-01  3.41e-02  2.16      8.34e-03  2.45      
5.80e-02  6.94e-03  2.30      1.40e-03  2.57      


==> results/trigo3D/cubeMeshes/k2_del1_a300_r300_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  1.53e-01  1.50      4.55e-02  1.50      
1.16e-01  3.42e-02  2.16      8.33e-03  2.45      
5.80e-02  6.96e-03  2.30      1.34e-03  2.64      


==> results/trigo3D/cubeMeshes/k2_del1_a300_r300_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  1.55e-01  1.50      4.55e-02  1.50      
1.16e-01  3.46e-02  2.16      8.48e-03  2.43      
5.80e-02  7.03e-03  2.30      1.57e-03  2.43      


==> results/trigo3D/cubeMeshes/k2_del1_a300_r300_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
2.32e-01  1.57e-01  1.50      4.58e-02  1.50      
1.16e-01  3.51e-02  2.16      8.73e-03  2.39      
5.80e-02  7.11e-03  2.30      1.89e-03  2.20      


==> results/trigo3D/cubeMeshes/k3_del1_a180_r180_s150.dat <==
meshsize  erru      ocvu      errp      ocvp      
1.84e-01  1.84e-03  3.20      2.26e-04  2.56      
9.21e-02  1.23e-04  3.90      1.26e-05  4.16      
4.61e-02  7.20e-06  4.10      5.54e-07  4.51      


==> results/trigo3D/cubeMeshes/k3_del1_a180_r180_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
1.84e-01  1.84e-03  3.20      2.27e-04  2.56      
9.21e-02  1.23e-04  3.90      1.26e-05  4.17      
4.61e-02  7.19e-06  4.10      5.44e-07  4.53      


==> results/trigo3D/cubeMeshes/k3_del1_a180_r180_s200.dat <==
meshsize  erru      ocvu      errp      ocvp      
1.84e-01  1.84e-03  3.20      2.30e-04  2.56      
9.21e-02  1.23e-04  3.90      1.27e-05  4.18      
4.61e-02  7.19e-06  4.10      5.45e-07  4.54      


==> results/trigo3D/cubeMeshes/k3_del1_a200_r200_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  2.98e-03  4.00      4.55e-04  4.00      
9.21e-02  2.03e-04  3.88      3.08e-05  3.88      
4.61e-02  1.34e-05  3.92      1.63e-06  4.24      


==> results/trigo3D/cubeMeshes/k3_del1_a200_r200_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
1.84e-01  2.96e-03  4.00      4.61e-04  4.00      
9.21e-02  2.03e-04  3.87      3.09e-05  3.90      
4.61e-02  1.34e-05  3.92      1.60e-06  4.27      


==> results/trigo3D/cubeMeshes/k3_del1_a200_r200_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  2.95e-03  4.00      4.68e-04  4.00      
9.21e-02  2.03e-04  3.86      3.11e-05  3.91      
4.61e-02  1.34e-05  3.92      1.60e-06  4.28      


==> results/trigo3D/cubeMeshes/k3_del1_a200_r200_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  2.96e-03  4.00      4.93e-04  4.00      
9.21e-02  2.05e-04  3.85      3.22e-05  3.94      
4.61e-02  1.36e-05  3.91      1.65e-06  4.29      


==> results/trigo3D/cubeMeshes/k3_del1_a200_r200_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  3.01e-03  4.00      5.43e-04  4.00      
9.21e-02  2.11e-04  3.83      3.40e-05  4.00      
4.61e-02  1.41e-05  3.91      1.74e-06  4.29      


==> results/trigo3D/cubeMeshes/k3_del1_a250_r250_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  1.94e-02  2.67      3.94e-03  2.67      
9.21e-02  2.29e-03  3.08      4.25e-04  3.21      
4.61e-02  2.30e-04  3.32      3.73e-05  3.51      


==> results/trigo3D/cubeMeshes/k3_del1_a250_r250_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
1.84e-01  1.94e-02  2.67      3.97e-03  2.67      
9.21e-02  2.30e-03  3.08      4.27e-04  3.22      
4.61e-02  2.31e-04  3.32      3.73e-05  3.52      


==> results/trigo3D/cubeMeshes/k3_del1_a250_r250_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  1.93e-02  2.67      3.98e-03  2.67      
9.21e-02  2.30e-03  3.07      4.29e-04  3.22      
4.61e-02  2.31e-04  3.32      3.74e-05  3.52      


==> results/trigo3D/cubeMeshes/k3_del1_a250_r250_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  1.93e-02  2.67      4.04e-03  2.67      
9.21e-02  2.31e-03  3.06      4.35e-04  3.22      
4.61e-02  2.32e-04  3.31      3.80e-05  3.52      


==> results/trigo3D/cubeMeshes/k3_del1_a250_r250_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  1.93e-02  2.67      4.16e-03  2.67      
9.21e-02  2.32e-03  3.05      4.45e-04  3.22      
4.61e-02  2.34e-04  3.31      3.89e-05  3.52      


==> results/trigo3D/cubeMeshes/k3_del1_a300_r300_s150.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  6.32e-02  2.00      1.90e-02  2.00      
9.21e-02  9.34e-03  2.76      2.66e-03  2.84      
4.61e-02  1.23e-03  2.93      3.59e-04  2.89      


==> results/trigo3D/cubeMeshes/k3_del1_a300_r300_s180.dat <==
meshsize  erru      ocvu      errp      ocvp      
1.84e-01  6.31e-02  2.00      1.90e-02  2.00      
9.21e-02  9.34e-03  2.76      2.66e-03  2.84      
4.61e-02  1.23e-03  2.93      3.60e-04  2.89      


==> results/trigo3D/cubeMeshes/k3_del1_a300_r300_s200.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  6.31e-02  2.00      1.90e-02  2.00      
9.21e-02  9.35e-03  2.75      2.67e-03  2.83      
4.61e-02  1.23e-03  2.93      3.60e-04  2.89      


==> results/trigo3D/cubeMeshes/k3_del1_a300_r300_s250.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  6.30e-02  2.00      1.91e-02  2.00      
9.21e-02  9.36e-03  2.75      2.68e-03  2.83      
4.61e-02  1.23e-03  2.93      3.62e-04  2.89      


==> results/trigo3D/cubeMeshes/k3_del1_a300_r300_s300.dat <==
meshsize  erru     ocvu     errp     ocvp     
1.84e-01  6.30e-02  2.00      1.93e-02  2.00      
9.21e-02  9.38e-03  2.75      2.71e-03  2.83      
4.61e-02  1.24e-03  2.92      3.65e-04  2.89      

